Deep Learning Optimization of Two-State Pinching Antennas Systems

The evolution of wireless communication systems requires flexible, energy-efficient, and cost-effective antenna technologies. Pinching antennas (PAs), which can dynamically control electromagnetic wave propagation through binary activation states, have recently emerged as a promising candidate. In this work, we investigate the problem of optimally selecting a subset of fixed-position PAs to activate in a waveguide, when the aim is to maximize the communication rate at a user terminal. Due to the complex interplay between antenna activation, waveguide-induced phase shifts, and power division, this problem is formulated as a combinatorial fractional 0-1 quadratic program. To efficiently solve this challenging problem, we use neural network architectures of varying complexity to learn activation policies directly from data, leveraging spatial features and signal structure. Furthermore, we incorporate user location uncertainty into our training and evaluation pipeline to simulate realistic deployment conditions. Simulation results demonstrate the effectiveness and robustness of the proposed models.

==> Train_acc_converge.dat <==
0.00000	0.48376
1.00000	0.66249
2.00000	0.69064
3.00000	0.68758
4.00000	0.70870
5.00000	0.72385
6.00000	0.73056
7.00000	0.73901
8.00000	0.74426
9.00000	0.74570
10.00000	0.75096
11.00000	0.75803
12.00000	0.76294
13.00000	0.76753
14.00000	0.77164
15.00000	0.77566
16.00000	0.78043
17.00000	0.78498
18.00000	0.78976
19.00000	0.79493
20.00000	0.79676
21.00000	0.79830
22.00000	0.80019
23.00000	0.80222
24.00000	0.80498
25.00000	0.80601
26.00000	0.80690
27.00000	0.80782
28.00000	0.80971
29.00000	0.81061
30.00000	0.81179
31.00000	0.81349
32.00000	0.81417
33.00000	0.81432
34.00000	0.81556
35.00000	0.81678
36.00000	0.81650
37.00000	0.81703
38.00000	0.81786
39.00000	0.81894
40.00000	0.82117
41.00000	0.82079
42.00000	0.82093
43.00000	0.82119
44.00000	0.82063
45.00000	0.82357
46.00000	0.82318
47.00000	0.82320
48.00000	0.82287
49.00000	0.82425
50.00000	0.82184
51.00000	0.82401
52.00000	0.82504
53.00000	0.82355
54.00000	0.82527
55.00000	0.82525
56.00000	0.82422
57.00000	0.82470
58.00000	0.82626
59.00000	0.82701
60.00000	0.82647
61.00000	0.82708
62.00000	0.82827
63.00000	0.82786
64.00000	0.82778
65.00000	0.82824
66.00000	0.82706
67.00000	0.82721
68.00000	0.82836
69.00000	0.82757
70.00000	0.82895
71.00000	0.82851
72.00000	0.82782
73.00000	0.82959
74.00000	0.82879
75.00000	0.82825
76.00000	0.82909
77.00000	0.82912
78.00000	0.82780
79.00000	0.82802
80.00000	0.82955
81.00000	0.82945
82.00000	0.82824
83.00000	0.82746
84.00000	0.82953
85.00000	0.82852
86.00000	0.82375
87.00000	0.82823
88.00000	0.83058
89.00000	0.83008
90.00000	0.82801
91.00000	0.82936
92.00000	0.82976
93.00000	0.82918
94.00000	0.82234
95.00000	0.82684
96.00000	0.82714
97.00000	0.82699
98.00000	0.82706
99.00000	0.82944
100.00000	0.83055
101.00000	0.83099
102.00000	0.82985
103.00000	0.83109
104.00000	0.83150
105.00000	0.83052
106.00000	0.83178
107.00000	0.82903
108.00000	0.82525
109.00000	0.82864
110.00000	0.82870
111.00000	0.82969
112.00000	0.83400
113.00000	0.83130
114.00000	0.83061
115.00000	0.83291
116.00000	0.83382
117.00000	0.83286
118.00000	0.83116
119.00000	0.83095
120.00000	0.83204
121.00000	0.83570
122.00000	0.83412
123.00000	0.83507
124.00000	0.83711
125.00000	0.83783
126.00000	0.83705
127.00000	0.83754
128.00000	0.83767
129.00000	0.83465
130.00000	0.83521
131.00000	0.83762
132.00000	0.83386
133.00000	0.83406
134.00000	0.83663
135.00000	0.83518
136.00000	0.83694
137.00000	0.83783
138.00000	0.83507
139.00000	0.83569
140.00000	0.83479
141.00000	0.83076
142.00000	0.83529
143.00000	0.83441
144.00000	0.83751
145.00000	0.83864
146.00000	0.84011
147.00000	0.84031
148.00000	0.83984
149.00000	0.83770
150.00000	0.84040
151.00000	0.84144
152.00000	0.84025
153.00000	0.84106
154.00000	0.83852
155.00000	0.83662
156.00000	0.83844
157.00000	0.83655
158.00000	0.83316
159.00000	0.83764
160.00000	0.83815
161.00000	0.84127
162.00000	0.84159
163.00000	0.83783
164.00000	0.83983
165.00000	0.83995
166.00000	0.84166
167.00000	0.83903
168.00000	0.84012
169.00000	0.84417
170.00000	0.84363
171.00000	0.84461
172.00000	0.84055
173.00000	0.84065
174.00000	0.84402
175.00000	0.84416
176.00000	0.84506
177.00000	0.84502
178.00000	0.84498
179.00000	0.84275
180.00000	0.84460
181.00000	0.84404
182.00000	0.84497
183.00000	0.84565
184.00000	0.84468
185.00000	0.84440
186.00000	0.84631
187.00000	0.84342
188.00000	0.84570
189.00000	0.84647
190.00000	0.84559
191.00000	0.84750
192.00000	0.84585
193.00000	0.84638
194.00000	0.84603
195.00000	0.84469
196.00000	0.84568
197.00000	0.84429
198.00000	0.83894
199.00000	0.83982
200.00000	0.84792
201.00000	0.84719
202.00000	0.84688
203.00000	0.84745
204.00000	0.84590
205.00000	0.84578
206.00000	0.84751
207.00000	0.84668
208.00000	0.84907
209.00000	0.84895
210.00000	0.84725
211.00000	0.84577
212.00000	0.84868
213.00000	0.84459
214.00000	0.84302
215.00000	0.83611
216.00000	0.83949
217.00000	0.84091
218.00000	0.84633
219.00000	0.83755
220.00000	0.84487
221.00000	0.84705
222.00000	0.84672
223.00000	0.85057
224.00000	0.85058
225.00000	0.84838
226.00000	0.84733
227.00000	0.84869
228.00000	0.84888
229.00000	0.85104
230.00000	0.85112
231.00000	0.85173
232.00000	0.85028
233.00000	0.84883
234.00000	0.84754
235.00000	0.84846
236.00000	0.84717
237.00000	0.84591
238.00000	0.84698
239.00000	0.84141
240.00000	0.84584
241.00000	0.84422
242.00000	0.84758
243.00000	0.84785
244.00000	0.84529
245.00000	0.84558
246.00000	0.84785
247.00000	0.84015
248.00000	0.84675
249.00000	0.84888
250.00000	0.83785
251.00000	0.84405
252.00000	0.83047
253.00000	0.83384
254.00000	0.84135
255.00000	0.83868
256.00000	0.84153
257.00000	0.84389
258.00000	0.84491
259.00000	0.84870
260.00000	0.84037
261.00000	0.84019
262.00000	0.83740
263.00000	0.82593
264.00000	0.83935
265.00000	0.84596
266.00000	0.84607
267.00000	0.84508
268.00000	0.84669
269.00000	0.84506
270.00000	0.84791
271.00000	0.84858
272.00000	0.84552
273.00000	0.84642
274.00000	0.84397
275.00000	0.83521
276.00000	0.84639
277.00000	0.84963
278.00000	0.84296
279.00000	0.84942
280.00000	0.85538
281.00000	0.85052
282.00000	0.85989
283.00000	0.86070
284.00000	0.86276
285.00000	0.86862
286.00000	0.85932
287.00000	0.85988
288.00000	0.86617
289.00000	0.86391
290.00000	0.86508
291.00000	0.85123
292.00000	0.85871
293.00000	0.85060
294.00000	0.85750
295.00000	0.85101
296.00000	0.85588
297.00000	0.86670
298.00000	0.85465
299.00000	0.84366
300.00000	0.85105
301.00000	0.84086
302.00000	0.83528
303.00000	0.85147
304.00000	0.85925
305.00000	0.85354
306.00000	0.86583
307.00000	0.86678
308.00000	0.86522
309.00000	0.86236
310.00000	0.85711
311.00000	0.86387
312.00000	0.86680
313.00000	0.86603
314.00000	0.86500
315.00000	0.86644
316.00000	0.86088
317.00000	0.85862
318.00000	0.87075
319.00000	0.85982
320.00000	0.87197
321.00000	0.86524
322.00000	0.86400
323.00000	0.86749
324.00000	0.86243
325.00000	0.86676
326.00000	0.84596
327.00000	0.85367
328.00000	0.86220
329.00000	0.85584
330.00000	0.86228
331.00000	0.85498
332.00000	0.82578
333.00000	0.84914
334.00000	0.85299
335.00000	0.85856
336.00000	0.86486
337.00000	0.86803
338.00000	0.87277
339.00000	0.87396
340.00000	0.87268
341.00000	0.87464
342.00000	0.87612
343.00000	0.87050
344.00000	0.87248
345.00000	0.87167
346.00000	0.87508
347.00000	0.86769
348.00000	0.87256
349.00000	0.85971
350.00000	0.87227
351.00000	0.87317
352.00000	0.87365
353.00000	0.86596
354.00000	0.87166
355.00000	0.87647
356.00000	0.87690
357.00000	0.87376
358.00000	0.86737
359.00000	0.86771
360.00000	0.87220
361.00000	0.87236
362.00000	0.87052
363.00000	0.87690
364.00000	0.87447
365.00000	0.86610
366.00000	0.87295
367.00000	0.87264
368.00000	0.87626
369.00000	0.87569
370.00000	0.87458
371.00000	0.87730
372.00000	0.87314
373.00000	0.87461
374.00000	0.86883
375.00000	0.87052
376.00000	0.87170
377.00000	0.85756
378.00000	0.87368
379.00000	0.86528
380.00000	0.86885
381.00000	0.86717
382.00000	0.86912
383.00000	0.86986
384.00000	0.86777
385.00000	0.86007
386.00000	0.86579
387.00000	0.85271
388.00000	0.86005
389.00000	0.86940
390.00000	0.85897
391.00000	0.86864
392.00000	0.87094
393.00000	0.86615
394.00000	0.86826
395.00000	0.86406
396.00000	0.86705
397.00000	0.86742
398.00000	0.86828
399.00000	0.86761
400.00000	0.86679
401.00000	0.87221
402.00000	0.87044
403.00000	0.86312
404.00000	0.87048
405.00000	0.87014
406.00000	0.87280
407.00000	0.87123
408.00000	0.87401
409.00000	0.86793
410.00000	0.86858
411.00000	0.87393
412.00000	0.87072
413.00000	0.87807
414.00000	0.87225
415.00000	0.87492
416.00000	0.87750
417.00000	0.87443
418.00000	0.87707
419.00000	0.87174
420.00000	0.87695
421.00000	0.86620
422.00000	0.87422
423.00000	0.87042
424.00000	0.87754
425.00000	0.87570
426.00000	0.87844
427.00000	0.87688
428.00000	0.87895
429.00000	0.87893
430.00000	0.86972
431.00000	0.87472
432.00000	0.86744
433.00000	0.87416
434.00000	0.86618
435.00000	0.87040
436.00000	0.87863
437.00000	0.87225
438.00000	0.87851
439.00000	0.87118
440.00000	0.87375
441.00000	0.87793
442.00000	0.87979
443.00000	0.87854
444.00000	0.88047
445.00000	0.87794
446.00000	0.88133
447.00000	0.88234
448.00000	0.87912
449.00000	0.88281
450.00000	0.87149
451.00000	0.87824
452.00000	0.87583
453.00000	0.87799
454.00000	0.88021
455.00000	0.87685
456.00000	0.87780
457.00000	0.87763
458.00000	0.88010
459.00000	0.87838
460.00000	0.87934
461.00000	0.87945
462.00000	0.87856
463.00000	0.87947
464.00000	0.87949
465.00000	0.87901
466.00000	0.87719
467.00000	0.87875
468.00000	0.86915
469.00000	0.87602
470.00000	0.86901
471.00000	0.87491
472.00000	0.87194
473.00000	0.87699
474.00000	0.86910
475.00000	0.86975
476.00000	0.87554
477.00000	0.87891
478.00000	0.87467
479.00000	0.87629
480.00000	0.87250
481.00000	0.87701
482.00000	0.86867
483.00000	0.87514
484.00000	0.87455
485.00000	0.87747
486.00000	0.87796
487.00000	0.87909
488.00000	0.88043
489.00000	0.87807
490.00000	0.88040
491.00000	0.87910
492.00000	0.87852
493.00000	0.86993
494.00000	0.87526
495.00000	0.86948
496.00000	0.87739
497.00000	0.86671
498.00000	0.87424
499.00000	0.87538
500.00000	0.87623
501.00000	0.87901
502.00000	0.87849
503.00000	0.87573
504.00000	0.87693
505.00000	0.87930
506.00000	0.87755
507.00000	0.87731
508.00000	0.88104
509.00000	0.87852
510.00000	0.88045
511.00000	0.87852
512.00000	0.87998
513.00000	0.88246
514.00000	0.88065
515.00000	0.88108
516.00000	0.88118
517.00000	0.88181
518.00000	0.88182
519.00000	0.88012
520.00000	0.87952
521.00000	0.88182
522.00000	0.88228
523.00000	0.88044
524.00000	0.87917
525.00000	0.87907
526.00000	0.87690
527.00000	0.87685
528.00000	0.87219
529.00000	0.87741
530.00000	0.86644
531.00000	0.86393
532.00000	0.87763
533.00000	0.87303
534.00000	0.87688
535.00000	0.87695
536.00000	0.87581
537.00000	0.87991
538.00000	0.87777
539.00000	0.87602
540.00000	0.88103
541.00000	0.87509
542.00000	0.87496
543.00000	0.87656
544.00000	0.86507
545.00000	0.87914
546.00000	0.87695
547.00000	0.88124
548.00000	0.87926
549.00000	0.88031
550.00000	0.88216
551.00000	0.87908
552.00000	0.88055
553.00000	0.87585
554.00000	0.87743
555.00000	0.88267
556.00000	0.87907
557.00000	0.88159
558.00000	0.87976
559.00000	0.88113
560.00000	0.88000
561.00000	0.88060
562.00000	0.87867
563.00000	0.87813
564.00000	0.86832
565.00000	0.87123
566.00000	0.87551
567.00000	0.87987
568.00000	0.87874
569.00000	0.88272
570.00000	0.87989
571.00000	0.88142
572.00000	0.88213
573.00000	0.88289
574.00000	0.88177
575.00000	0.88330
576.00000	0.88423
577.00000	0.87464
578.00000	0.87331
579.00000	0.88138
580.00000	0.87952
581.00000	0.88150
582.00000	0.88271
583.00000	0.88367
584.00000	0.88169
585.00000	0.88426
586.00000	0.88195
587.00000	0.88159
588.00000	0.87917
589.00000	0.88238
590.00000	0.87990
591.00000	0.88204
592.00000	0.88203
593.00000	0.88010
594.00000	0.88158
595.00000	0.88002
596.00000	0.87697
597.00000	0.88100
598.00000	0.87911
599.00000	0.88083
600.00000	0.88054
601.00000	0.87812
602.00000	0.87862
603.00000	0.88179
604.00000	0.88134
605.00000	0.88327
606.00000	0.88245
607.00000	0.88401
608.00000	0.88423
609.00000	0.88272
610.00000	0.88460
611.00000	0.88430
612.00000	0.88536
613.00000	0.88555
614.00000	0.88542
615.00000	0.88594
616.00000	0.88608
617.00000	0.88669
618.00000	0.88708
619.00000	0.88716
620.00000	0.88696
621.00000	0.88688
622.00000	0.88633
623.00000	0.88694
624.00000	0.88619
625.00000	0.88788
626.00000	0.88607
627.00000	0.88631
628.00000	0.88538
629.00000	0.88691
630.00000	0.88848
631.00000	0.88741
632.00000	0.88860
633.00000	0.88763
634.00000	0.88890
635.00000	0.88806
636.00000	0.88831
637.00000	0.88872
638.00000	0.88857
639.00000	0.88853
640.00000	0.88757
641.00000	0.88805
642.00000	0.88796
643.00000	0.88879
644.00000	0.88899
645.00000	0.88890
646.00000	0.88843
647.00000	0.88952
648.00000	0.88875
649.00000	0.88912
650.00000	0.88883
651.00000	0.88903
652.00000	0.88953
653.00000	0.88951
654.00000	0.88960
655.00000	0.88970
656.00000	0.88935
657.00000	0.89013
658.00000	0.88970
659.00000	0.88940
660.00000	0.88952
661.00000	0.88933
662.00000	0.89021
663.00000	0.88888
664.00000	0.88921
665.00000	0.89012
666.00000	0.88970
667.00000	0.89011
668.00000	0.89016
669.00000	0.89093
670.00000	0.88975
671.00000	0.89110
672.00000	0.88968
673.00000	0.89038
674.00000	0.89073
675.00000	0.89118
676.00000	0.89006
677.00000	0.89072
678.00000	0.89065
679.00000	0.89036
680.00000	0.89027
681.00000	0.89028
682.00000	0.89014
683.00000	0.88975
684.00000	0.89002
685.00000	0.89127
686.00000	0.89012
687.00000	0.89019
688.00000	0.89109
689.00000	0.89113
690.00000	0.89041
691.00000	0.88980
692.00000	0.89036
693.00000	0.89162
694.00000	0.89081
695.00000	0.89129
696.00000	0.89094
697.00000	0.89096
698.00000	0.89031
699.00000	0.89187
700.00000	0.89078
701.00000	0.89098
702.00000	0.89109
703.00000	0.89162
704.00000	0.89113
705.00000	0.89202
706.00000	0.89127
707.00000	0.89164
708.00000	0.89151
709.00000	0.89024
710.00000	0.89157
711.00000	0.89188
712.00000	0.89150
713.00000	0.89187
714.00000	0.89179
715.00000	0.89295
716.00000	0.89172
717.00000	0.89297
718.00000	0.89199
719.00000	0.89244
720.00000	0.89200
721.00000	0.89301
722.00000	0.89290
723.00000	0.89180
724.00000	0.89171
725.00000	0.89164
726.00000	0.89082
727.00000	0.89212
728.00000	0.89250
729.00000	0.89173
730.00000	0.89144
731.00000	0.89043
732.00000	0.89176
733.00000	0.89241
734.00000	0.89257
735.00000	0.89280
736.00000	0.89255
737.00000	0.89209
738.00000	0.89219
739.00000	0.89315
740.00000	0.89201
741.00000	0.89368
742.00000	0.89144
743.00000	0.89291
744.00000	0.89179
745.00000	0.89227
746.00000	0.89272
747.00000	0.89210
748.00000	0.89352
749.00000	0.89267
750.00000	0.89192
751.00000	0.89210
752.00000	0.89292
753.00000	0.89282
754.00000	0.89306
755.00000	0.89282
756.00000	0.89384
757.00000	0.89211
758.00000	0.89293
759.00000	0.89338
760.00000	0.89371
761.00000	0.89275
762.00000	0.89311
763.00000	0.89325
764.00000	0.89248
765.00000	0.89375
766.00000	0.89377
767.00000	0.89396
768.00000	0.89393
769.00000	0.89403
770.00000	0.89399
771.00000	0.89361
772.00000	0.89387
773.00000	0.89337
774.00000	0.89335
775.00000	0.89149
776.00000	0.89410
777.00000	0.89405
778.00000	0.89403
779.00000	0.89348
780.00000	0.89409
781.00000	0.89307
782.00000	0.89272
783.00000	0.89407
784.00000	0.89422
785.00000	0.89327
786.00000	0.89522
787.00000	0.89312
788.00000	0.89465
789.00000	0.89430
790.00000	0.89370
791.00000	0.89390
792.00000	0.89330
793.00000	0.89460
794.00000	0.89420
795.00000	0.89453
796.00000	0.89486
797.00000	0.89463
798.00000	0.89538
799.00000	0.89560
800.00000	0.89498
801.00000	0.89567
802.00000	0.89428
803.00000	0.89616
804.00000	0.89429
805.00000	0.89474
806.00000	0.89435
807.00000	0.89513
808.00000	0.89553
809.00000	0.89471
810.00000	0.89543
811.00000	0.89517
812.00000	0.89520
813.00000	0.89599
814.00000	0.89513
815.00000	0.89590
816.00000	0.89531
817.00000	0.89556
818.00000	0.89407
819.00000	0.89501
820.00000	0.89387
821.00000	0.89583
822.00000	0.89579
823.00000	0.89491
824.00000	0.89419
825.00000	0.89460
826.00000	0.89489
827.00000	0.89561
828.00000	0.89558
829.00000	0.89485
830.00000	0.89632
831.00000	0.89617
832.00000	0.89531
833.00000	0.89685
834.00000	0.89611
835.00000	0.89631
836.00000	0.89560
837.00000	0.89691
838.00000	0.89530
839.00000	0.89402
840.00000	0.89589
841.00000	0.89450
842.00000	0.89527
843.00000	0.89617
844.00000	0.89561
845.00000	0.89477
846.00000	0.89568
847.00000	0.89534
848.00000	0.89504
849.00000	0.89557
850.00000	0.89499
851.00000	0.89671
852.00000	0.89541
853.00000	0.89587
854.00000	0.89612
855.00000	0.89638
856.00000	0.89613
857.00000	0.89681
858.00000	0.89609
859.00000	0.89634
860.00000	0.89645
861.00000	0.89685
862.00000	0.89591
863.00000	0.89699
864.00000	0.89639
865.00000	0.89694
866.00000	0.89659
867.00000	0.89493
868.00000	0.89647
869.00000	0.89685
870.00000	0.89624
871.00000	0.89677
872.00000	0.89692
873.00000	0.89718
874.00000	0.89547
875.00000	0.89606
876.00000	0.89598
877.00000	0.89610
878.00000	0.89704
879.00000	0.89558
880.00000	0.89590
881.00000	0.89686
882.00000	0.89603
883.00000	0.89579
884.00000	0.89678
885.00000	0.89560
886.00000	0.89699
887.00000	0.89532
888.00000	0.89708
889.00000	0.89738
890.00000	0.89734
891.00000	0.89805
892.00000	0.89783
893.00000	0.89793
894.00000	0.89678
895.00000	0.89740
896.00000	0.89737
897.00000	0.89649
898.00000	0.89633
899.00000	0.89660
900.00000	0.89640
901.00000	0.89770
902.00000	0.89703
903.00000	0.89747
904.00000	0.89632
905.00000	0.89790
906.00000	0.89683
907.00000	0.89755
908.00000	0.89701
909.00000	0.89662
910.00000	0.89699
911.00000	0.89822
912.00000	0.89678
913.00000	0.89764
914.00000	0.89475
915.00000	0.89221
916.00000	0.89469
917.00000	0.89589
918.00000	0.89317
919.00000	0.89578
920.00000	0.89659
921.00000	0.89663
922.00000	0.89558
923.00000	0.89634
924.00000	0.89586
925.00000	0.89665
926.00000	0.89672
927.00000	0.89760
928.00000	0.89739
929.00000	0.89766
930.00000	0.89607
931.00000	0.89784
932.00000	0.89728
933.00000	0.89758
934.00000	0.89848
935.00000	0.89787
936.00000	0.89784
937.00000	0.89797
938.00000	0.89697
939.00000	0.89735
940.00000	0.89635
941.00000	0.89709
942.00000	0.89736
943.00000	0.89754
944.00000	0.89760
945.00000	0.89658
946.00000	0.89628
947.00000	0.89787
948.00000	0.89835
949.00000	0.89752
950.00000	0.89736
951.00000	0.89770
952.00000	0.89652
953.00000	0.89668
954.00000	0.89776
955.00000	0.89797
956.00000	0.89813
957.00000	0.89661
958.00000	0.89769
959.00000	0.89765
960.00000	0.89671
961.00000	0.89746
962.00000	0.89701
963.00000	0.89660
964.00000	0.89664
965.00000	0.89684
966.00000	0.89772
967.00000	0.89860
968.00000	0.89619
969.00000	0.89597
970.00000	0.89747
971.00000	0.89815
972.00000	0.89743
973.00000	0.89649
974.00000	0.89581
975.00000	0.89574
976.00000	0.89678
977.00000	0.89691
978.00000	0.89698
979.00000	0.89629
980.00000	0.89696
981.00000	0.89627
982.00000	0.89671
983.00000	0.89689
984.00000	0.89712
985.00000	0.89722
986.00000	0.89767
987.00000	0.89714
988.00000	0.89762
989.00000	0.89792
990.00000	0.89822
991.00000	0.89858
992.00000	0.89836
993.00000	0.89766
994.00000	0.89789
995.00000	0.89841
996.00000	0.89758
997.00000	0.89707
998.00000	0.89811
999.00000	0.89721
1000.00000	0.89774
1001.00000	0.89867
1002.00000	0.89828
1003.00000	0.89776
1004.00000	0.89935
1005.00000	0.89715
1006.00000	0.89743
1007.00000	0.89840
1008.00000	0.89682
1009.00000	0.89709
1010.00000	0.89833
1011.00000	0.89779
1012.00000	0.89792
1013.00000	0.89864
1014.00000	0.89841
1015.00000	0.89826
1016.00000	0.89848
1017.00000	0.89830
1018.00000	0.89715
1019.00000	0.89877
1020.00000	0.89764
1021.00000	0.89790
1022.00000	0.89724
1023.00000	0.89739
1024.00000	0.89761
1025.00000	0.89773
1026.00000	0.89890
1027.00000	0.89900
1028.00000	0.89967
1029.00000	0.89922
1030.00000	0.89951
1031.00000	0.89750
1032.00000	0.89838
1033.00000	0.89898
1034.00000	0.89912
1035.00000	0.89846
1036.00000	0.89897
1037.00000	0.89875
1038.00000	0.89840
1039.00000	0.89704
1040.00000	0.89952
1041.00000	0.89848
1042.00000	0.89818
1043.00000	0.89732
1044.00000	0.89711
1045.00000	0.89887
1046.00000	0.89732
1047.00000	0.89841
1048.00000	0.89915
1049.00000	0.89785
1050.00000	0.89870
1051.00000	0.89857
1052.00000	0.89811
1053.00000	0.89972
1054.00000	0.89682
1055.00000	0.89871
1056.00000	0.89841
1057.00000	0.89687
1058.00000	0.89775
1059.00000	0.89911
1060.00000	0.89868
1061.00000	0.89939
1062.00000	0.89780
1063.00000	0.89856
1064.00000	0.89809
1065.00000	0.89870
1066.00000	0.89856
1067.00000	0.89821
1068.00000	0.89802
1069.00000	0.89961
1070.00000	0.89843
1071.00000	0.89742
1072.00000	0.89952
1073.00000	0.90031
1074.00000	0.89936
1075.00000	0.89930
1076.00000	0.89981
1077.00000	0.89986
1078.00000	0.90037
1079.00000	0.89959
1080.00000	0.89932
1081.00000	0.89895
1082.00000	0.89854
1083.00000	0.90036
1084.00000	0.89953
1085.00000	0.89933
1086.00000	0.89780
1087.00000	0.89903
1088.00000	0.89727
1089.00000	0.89869
1090.00000	0.89984
1091.00000	0.90121
1092.00000	0.90019
1093.00000	0.90067
1094.00000	0.89975
1095.00000	0.90144
1096.00000	0.90084
1097.00000	0.90087
1098.00000	0.90071
1099.00000	0.90095
1100.00000	0.89959
1101.00000	0.89917
1102.00000	0.89891
1103.00000	0.90044
1104.00000	0.90050
1105.00000	0.90037
1106.00000	0.90046
1107.00000	0.90085
1108.00000	0.90042
1109.00000	0.90150
1110.00000	0.90023
1111.00000	0.90085
1112.00000	0.90209
1113.00000	0.90183
1114.00000	0.90135
1115.00000	0.90136
1116.00000	0.90111
1117.00000	0.90226
1118.00000	0.90228
1119.00000	0.90228
1120.00000	0.90313
1121.00000	0.90218
1122.00000	0.90199
1123.00000	0.90232
1124.00000	0.90180
1125.00000	0.90225
1126.00000	0.90122
1127.00000	0.90268
1128.00000	0.90193
1129.00000	0.90200
1130.00000	0.90144
1131.00000	0.90186
1132.00000	0.90111
1133.00000	0.90172
1134.00000	0.89991
1135.00000	0.90162
1136.00000	0.90185
1137.00000	0.90236
1138.00000	0.90304
1139.00000	0.90272
1140.00000	0.90183
1141.00000	0.90205
1142.00000	0.90206
1143.00000	0.90044
1144.00000	0.90067
1145.00000	0.90006
1146.00000	0.90203
1147.00000	0.90061
1148.00000	0.89992
1149.00000	0.90120
1150.00000	0.90048
1151.00000	0.90081
1152.00000	0.90222
1153.00000	0.90301
1154.00000	0.90301
1155.00000	0.90187
1156.00000	0.90210
1157.00000	0.90187
1158.00000	0.90152
1159.00000	0.90127
1160.00000	0.90143
1161.00000	0.90075
1162.00000	0.90059
1163.00000	0.90091
1164.00000	0.90188
1165.00000	0.90155
1166.00000	0.90220
1167.00000	0.90131
1168.00000	0.90175
1169.00000	0.90103
1170.00000	0.89951
1171.00000	0.90383
1172.00000	0.90217
1173.00000	0.90227
1174.00000	0.90085
1175.00000	0.90244
1176.00000	0.90313
1177.00000	0.90309
1178.00000	0.90249
1179.00000	0.90302
1180.00000	0.90307
1181.00000	0.90309
1182.00000	0.90245
1183.00000	0.90343
1184.00000	0.90258
1185.00000	0.90304
1186.00000	0.90221
1187.00000	0.90261
1188.00000	0.90277
1189.00000	0.90293
1190.00000	0.90231
1191.00000	0.90327
1192.00000	0.90253
1193.00000	0.90234
1194.00000	0.90375
1195.00000	0.90420
1196.00000	0.90268
1197.00000	0.90238
1198.00000	0.90293
1199.00000	0.90241
1200.00000	0.90303
1201.00000	0.90255
1202.00000	0.90431
1203.00000	0.90329
1204.00000	0.90376
1205.00000	0.90433
1206.00000	0.90343
1207.00000	0.90320
1208.00000	0.90291
1209.00000	0.90251
1210.00000	0.90450
1211.00000	0.90381
1212.00000	0.90325
1213.00000	0.90278
1214.00000	0.90138
1215.00000	0.90251
1216.00000	0.90341
1217.00000	0.90423
1218.00000	0.90358
1219.00000	0.90554
1220.00000	0.90376
1221.00000	0.90121
1222.00000	0.90247
1223.00000	0.90304
1224.00000	0.90453
1225.00000	0.90366
1226.00000	0.90457
1227.00000	0.90559
1228.00000	0.90496
1229.00000	0.90444
1230.00000	0.90393
1231.00000	0.90403
1232.00000	0.90455
1233.00000	0.90436
1234.00000	0.90506
1235.00000	0.90501
1236.00000	0.90454
1237.00000	0.90435
1238.00000	0.90501
1239.00000	0.90411
1240.00000	0.90458
1241.00000	0.90542
1242.00000	0.90388
1243.00000	0.90346
1244.00000	0.90410
1245.00000	0.90425
1246.00000	0.90230
1247.00000	0.90307
1248.00000	0.90336
1249.00000	0.90382
1250.00000	0.90610
1251.00000	0.90323
1252.00000	0.90303
1253.00000	0.90141
1254.00000	0.90194
1255.00000	0.90417
1256.00000	0.90330
1257.00000	0.90282
1258.00000	0.90010
1259.00000	0.89951
1260.00000	0.90170
1261.00000	0.90164
1262.00000	0.90362
1263.00000	0.90357
1264.00000	0.90488
1265.00000	0.90438
1266.00000	0.90542
1267.00000	0.90519
1268.00000	0.90586
1269.00000	0.90409
1270.00000	0.90339
1271.00000	0.90395
1272.00000	0.90383
1273.00000	0.90552
1274.00000	0.90474
1275.00000	0.90352
1276.00000	0.90494
1277.00000	0.90107
1278.00000	0.90034
1279.00000	0.90307
1280.00000	0.90209
1281.00000	0.90127
1282.00000	0.90224
1283.00000	0.90430
1284.00000	0.90407
1285.00000	0.90569
1286.00000	0.90104
1287.00000	0.90108
1288.00000	0.90315
1289.00000	0.90217
1290.00000	0.90185
1291.00000	0.90019
1292.00000	0.90346
1293.00000	0.90163
1294.00000	0.90074
1295.00000	0.89989
1296.00000	0.90311
1297.00000	0.90201
1298.00000	0.90458
1299.00000	0.90668
1300.00000	0.90671
1301.00000	0.90506
1302.00000	0.90605
1303.00000	0.90661
1304.00000	0.90431
1305.00000	0.90792
1306.00000	0.90571
1307.00000	0.90583
1308.00000	0.90758
1309.00000	0.90850
1310.00000	0.90849
1311.00000	0.90930
1312.00000	0.90826
1313.00000	0.91019
1314.00000	0.91009
1315.00000	0.90994
1316.00000	0.91157
1317.00000	0.91162
1318.00000	0.91161
1319.00000	0.91261
1320.00000	0.91092
1321.00000	0.91103
1322.00000	0.91149
1323.00000	0.91205
1324.00000	0.91084
1325.00000	0.91107
1326.00000	0.90921
1327.00000	0.91133
1328.00000	0.91042
1329.00000	0.91230
1330.00000	0.91052
1331.00000	0.91123
1332.00000	0.91166
1333.00000	0.91122
1334.00000	0.90956
1335.00000	0.91090
1336.00000	0.91251
1337.00000	0.91214
1338.00000	0.91100
1339.00000	0.91171
1340.00000	0.91007
1341.00000	0.91157
1342.00000	0.91341
1343.00000	0.91240
1344.00000	0.91235
1345.00000	0.91234
1346.00000	0.91196
1347.00000	0.91255
1348.00000	0.91442
1349.00000	0.91362
1350.00000	0.91229
1351.00000	0.91146
1352.00000	0.91190
1353.00000	0.90924
1354.00000	0.90958
1355.00000	0.91309
1356.00000	0.91366
1357.00000	0.91264
1358.00000	0.90981
1359.00000	0.91259
1360.00000	0.91493
1361.00000	0.91307
1362.00000	0.91473
1363.00000	0.91568
1364.00000	0.91613
1365.00000	0.91357
1366.00000	0.91595
1367.00000	0.91557
1368.00000	0.91472
1369.00000	0.91495
1370.00000	0.91392
1371.00000	0.91474
1372.00000	0.91474
1373.00000	0.91498
1374.00000	0.91461
1375.00000	0.91501
1376.00000	0.91537
1377.00000	0.91605
1378.00000	0.91548
1379.00000	0.91610
1380.00000	0.91634
1381.00000	0.91516
1382.00000	0.91489
1383.00000	0.91610
1384.00000	0.91560
1385.00000	0.91575
1386.00000	0.91734
1387.00000	0.91675
1388.00000	0.91648
1389.00000	0.91439
1390.00000	0.91509
1391.00000	0.91556
1392.00000	0.91598
1393.00000	0.91673
1394.00000	0.91536
1395.00000	0.91571
1396.00000	0.91644
1397.00000	0.91664
1398.00000	0.91631
1399.00000	0.91712
1400.00000	0.91647
1401.00000	0.91493
1402.00000	0.91615
1403.00000	0.91426
1404.00000	0.91506
1405.00000	0.91609
1406.00000	0.91534
1407.00000	0.91684
1408.00000	0.91681
1409.00000	0.91677
1410.00000	0.91670
1411.00000	0.91798
1412.00000	0.91633
1413.00000	0.91804
1414.00000	0.91756
1415.00000	0.91834
1416.00000	0.91719
1417.00000	0.91700
1418.00000	0.91755
1419.00000	0.91656
1420.00000	0.91616
1421.00000	0.91602
1422.00000	0.91670
1423.00000	0.91722
1424.00000	0.91419
1425.00000	0.91790
1426.00000	0.91644
1427.00000	0.91628
1428.00000	0.91601
1429.00000	0.91592
1430.00000	0.91744
1431.00000	0.91676
1432.00000	0.91677
1433.00000	0.91639
1434.00000	0.91592
1435.00000	0.91726
1436.00000	0.91734
1437.00000	0.91753
1438.00000	0.91812
1439.00000	0.91794
1440.00000	0.91906
1441.00000	0.91736
1442.00000	0.91765
1443.00000	0.91725
1444.00000	0.91811
1445.00000	0.91713
1446.00000	0.91663
1447.00000	0.91384
1448.00000	0.91694
1449.00000	0.91761
1450.00000	0.91776
1451.00000	0.91498
1452.00000	0.91567
1453.00000	0.91686
1454.00000	0.91879
1455.00000	0.91721
1456.00000	0.91853
1457.00000	0.91876
1458.00000	0.91799
1459.00000	0.91777
1460.00000	0.91779
1461.00000	0.91604
1462.00000	0.91698
1463.00000	0.91822
1464.00000	0.91728
1465.00000	0.91676
1466.00000	0.91772
1467.00000	0.91775
1468.00000	0.91803
1469.00000	0.91736
1470.00000	0.91928
1471.00000	0.91963
1472.00000	0.91836
1473.00000	0.91909
1474.00000	0.91961
1475.00000	0.91935
1476.00000	0.91953
1477.00000	0.91516
1478.00000	0.91684
1479.00000	0.91766
1480.00000	0.91879
1481.00000	0.91968
1482.00000	0.91920
1483.00000	0.91781
1484.00000	0.91794
1485.00000	0.91844
1486.00000	0.91762
1487.00000	0.91924
1488.00000	0.91848
1489.00000	0.92085
1490.00000	0.92032
1491.00000	0.92113
1492.00000	0.91816
1493.00000	0.91834
1494.00000	0.92042
1495.00000	0.91866
1496.00000	0.91814
1497.00000	0.91797
1498.00000	0.91914
1499.00000	0.92018
1500.00000	0.91983
1501.00000	0.91779
1502.00000	0.91582
1503.00000	0.91968
1504.00000	0.91916
1505.00000	0.91841
1506.00000	0.91881
1507.00000	0.91746
1508.00000	0.91912
1509.00000	0.91943
1510.00000	0.92042
1511.00000	0.91905
1512.00000	0.91912
1513.00000	0.91802
1514.00000	0.91799
1515.00000	0.92077
1516.00000	0.91957
1517.00000	0.91946
1518.00000	0.91974
1519.00000	0.92054
1520.00000	0.91920
1521.00000	0.91899
1522.00000	0.91923
1523.00000	0.92052
1524.00000	0.92017
1525.00000	0.92036
1526.00000	0.91783
1527.00000	0.91951
1528.00000	0.92022
1529.00000	0.92107
1530.00000	0.92047
1531.00000	0.92071
1532.00000	0.91855
1533.00000	0.91856
1534.00000	0.92081
1535.00000	0.92099
1536.00000	0.92029
1537.00000	0.92026
1538.00000	0.91989
1539.00000	0.91746
1540.00000	0.92161
1541.00000	0.92118
1542.00000	0.92105
1543.00000	0.91995
1544.00000	0.92026
1545.00000	0.92172
1546.00000	0.92070
1547.00000	0.91978
1548.00000	0.92121
1549.00000	0.92067
1550.00000	0.92192
1551.00000	0.92058
1552.00000	0.91875
1553.00000	0.91985
1554.00000	0.92102
1555.00000	0.92099
1556.00000	0.92034
1557.00000	0.91877
1558.00000	0.91753
1559.00000	0.91961
1560.00000	0.92121
1561.00000	0.91965
1562.00000	0.91950
1563.00000	0.91972
1564.00000	0.92051
1565.00000	0.92247
1566.00000	0.92162
1567.00000	0.92045
1568.00000	0.92035
1569.00000	0.92103
1570.00000	0.92006
1571.00000	0.92060
1572.00000	0.91947
1573.00000	0.92062
1574.00000	0.92090
1575.00000	0.92108
1576.00000	0.91951
1577.00000	0.91779
1578.00000	0.91782
1579.00000	0.92020
1580.00000	0.92139
1581.00000	0.92146
1582.00000	0.92125
1583.00000	0.92075
1584.00000	0.92142
1585.00000	0.92206
1586.00000	0.92021
1587.00000	0.91987
1588.00000	0.92156
1589.00000	0.92124
1590.00000	0.92196
1591.00000	0.92039
1592.00000	0.91945
1593.00000	0.92094
1594.00000	0.92058
1595.00000	0.92078
1596.00000	0.92020
1597.00000	0.92245
1598.00000	0.92123
1599.00000	0.92240
1600.00000	0.92106
1601.00000	0.92000
1602.00000	0.92181
1603.00000	0.92178
1604.00000	0.92253
1605.00000	0.92294
1606.00000	0.92242
1607.00000	0.92210
1608.00000	0.92069
1609.00000	0.91899
1610.00000	0.92127
1611.00000	0.92092
1612.00000	0.92053
1613.00000	0.92095
1614.00000	0.92124
1615.00000	0.92181
1616.00000	0.92148
1617.00000	0.92236
1618.00000	0.92075
1619.00000	0.91931
1620.00000	0.92049
1621.00000	0.91921
1622.00000	0.91976
1623.00000	0.92120
1624.00000	0.92086
1625.00000	0.91988
1626.00000	0.92066
1627.00000	0.92055
1628.00000	0.91916
1629.00000	0.91911
1630.00000	0.92086
1631.00000	0.92087
1632.00000	0.92191
1633.00000	0.92170
1634.00000	0.92098
1635.00000	0.91979
1636.00000	0.92211
1637.00000	0.92293
1638.00000	0.92243
1639.00000	0.92088
1640.00000	0.92109
1641.00000	0.92131
1642.00000	0.92239
1643.00000	0.91892
1644.00000	0.91985
1645.00000	0.91962
1646.00000	0.91842
1647.00000	0.91829
1648.00000	0.92019
1649.00000	0.91988
1650.00000	0.92135
1651.00000	0.92114
1652.00000	0.92051
1653.00000	0.92036
1654.00000	0.92133
1655.00000	0.92134
1656.00000	0.92179
1657.00000	0.92174
1658.00000	0.92134
1659.00000	0.92276
1660.00000	0.92220
1661.00000	0.92311
1662.00000	0.92251
1663.00000	0.92178
1664.00000	0.92106
1665.00000	0.92256
1666.00000	0.92229
1667.00000	0.92261
1668.00000	0.92159
1669.00000	0.92029
1670.00000	0.92180
1671.00000	0.92258
1672.00000	0.92028
1673.00000	0.92099
1674.00000	0.92283
1675.00000	0.92245
1676.00000	0.92161
1677.00000	0.92108
1678.00000	0.92070
1679.00000	0.92274
1680.00000	0.92099
1681.00000	0.92272
1682.00000	0.92223
1683.00000	0.92248
1684.00000	0.92277
1685.00000	0.92305
1686.00000	0.92362
1687.00000	0.92323
1688.00000	0.92199
1689.00000	0.92304
1690.00000	0.92190
1691.00000	0.92167
1692.00000	0.92203
1693.00000	0.92317
1694.00000	0.92212
1695.00000	0.92249
1696.00000	0.92264
1697.00000	0.92267
1698.00000	0.92229
1699.00000	0.92217
1700.00000	0.92334
1701.00000	0.92320
1702.00000	0.92403
1703.00000	0.92084
1704.00000	0.92145
1705.00000	0.92330
1706.00000	0.92331
1707.00000	0.92400
1708.00000	0.92277
1709.00000	0.92262
1710.00000	0.92290
1711.00000	0.92153
1712.00000	0.92257
1713.00000	0.92071
1714.00000	0.92104
1715.00000	0.92259
1716.00000	0.92296
1717.00000	0.92351
1718.00000	0.92284
1719.00000	0.92238
1720.00000	0.92290
1721.00000	0.92080
1722.00000	0.92113
1723.00000	0.92202
1724.00000	0.92205
1725.00000	0.92172
1726.00000	0.92194
1727.00000	0.92279
1728.00000	0.92358
1729.00000	0.92396
1730.00000	0.92404
1731.00000	0.92352
1732.00000	0.92329
1733.00000	0.92309
1734.00000	0.92486
1735.00000	0.92382
1736.00000	0.92192
1737.00000	0.92334
1738.00000	0.92235
1739.00000	0.92103
1740.00000	0.92301
1741.00000	0.92285
1742.00000	0.92240
1743.00000	0.92269
1744.00000	0.92313
1745.00000	0.92321
1746.00000	0.92315
1747.00000	0.92183
1748.00000	0.92267
1749.00000	0.92393
1750.00000	0.92308
1751.00000	0.92235
1752.00000	0.92252
1753.00000	0.92262
1754.00000	0.92304
1755.00000	0.92296
1756.00000	0.92182
1757.00000	0.92110
1758.00000	0.92329
1759.00000	0.92206
1760.00000	0.92152
1761.00000	0.92387
1762.00000	0.92306
1763.00000	0.92409
1764.00000	0.92377
1765.00000	0.92439
1766.00000	0.92442
1767.00000	0.92448
1768.00000	0.92438
1769.00000	0.92377
1770.00000	0.92465
1771.00000	0.92184
1772.00000	0.92329
1773.00000	0.92279
1774.00000	0.92446
1775.00000	0.92463
1776.00000	0.92253
1777.00000	0.92382
1778.00000	0.92315
1779.00000	0.92393
1780.00000	0.92466
1781.00000	0.92316
1782.00000	0.92346
1783.00000	0.92274
1784.00000	0.92289
1785.00000	0.92221
1786.00000	0.92464
1787.00000	0.92366
1788.00000	0.92265
1789.00000	0.92410
1790.00000	0.92396
1791.00000	0.92297
1792.00000	0.92339
1793.00000	0.92420
1794.00000	0.92266
1795.00000	0.92314
1796.00000	0.92300
1797.00000	0.92329
1798.00000	0.92302
1799.00000	0.92506
1800.00000	0.92409
1801.00000	0.92399
1802.00000	0.92357
1803.00000	0.92372
1804.00000	0.92422
1805.00000	0.92443
1806.00000	0.92370
1807.00000	0.92248
1808.00000	0.92240
1809.00000	0.92280
1810.00000	0.92322
1811.00000	0.92474
1812.00000	0.92339
1813.00000	0.92263
1814.00000	0.92283
1815.00000	0.92312
1816.00000	0.92346
1817.00000	0.92371
1818.00000	0.92160
1819.00000	0.92153
1820.00000	0.92310
1821.00000	0.92395
1822.00000	0.92444
1823.00000	0.92370
1824.00000	0.92359
1825.00000	0.92489
1826.00000	0.92528
1827.00000	0.92429
1828.00000	0.92490
1829.00000	0.92426
1830.00000	0.92522
1831.00000	0.92570
1832.00000	0.92368
1833.00000	0.92452
1834.00000	0.92417
1835.00000	0.92500
1836.00000	0.92358
1837.00000	0.92387
1838.00000	0.92332
1839.00000	0.92351
1840.00000	0.92447
1841.00000	0.92380
1842.00000	0.92151
1843.00000	0.92422
1844.00000	0.92334
1845.00000	0.92292
1846.00000	0.92499
1847.00000	0.92444
1848.00000	0.92299
1849.00000	0.92259
1850.00000	0.92528
1851.00000	0.92494
1852.00000	0.92224
1853.00000	0.92237
1854.00000	0.92421
1855.00000	0.92277
1856.00000	0.92413
1857.00000	0.92375
1858.00000	0.92371
1859.00000	0.92446
1860.00000	0.92422
1861.00000	0.92414
1862.00000	0.92468
1863.00000	0.92501
1864.00000	0.92456
1865.00000	0.92512
1866.00000	0.92490
1867.00000	0.92330
1868.00000	0.92302
1869.00000	0.92327
1870.00000	0.92507
1871.00000	0.92437
1872.00000	0.92329
1873.00000	0.92374
1874.00000	0.92472
1875.00000	0.92515
1876.00000	0.92462
1877.00000	0.92404
1878.00000	0.92249
1879.00000	0.92387
1880.00000	0.92567
1881.00000	0.92480
1882.00000	0.92534
1883.00000	0.92530
1884.00000	0.92539
1885.00000	0.92579
1886.00000	0.92486
1887.00000	0.92408
1888.00000	0.92521
1889.00000	0.92448
1890.00000	0.92306
1891.00000	0.92354
1892.00000	0.92346
1893.00000	0.92402
1894.00000	0.92406
1895.00000	0.92279
1896.00000	0.92392
1897.00000	0.92496
1898.00000	0.92432
1899.00000	0.92258
1900.00000	0.92276
1901.00000	0.92510
1902.00000	0.92405
1903.00000	0.92538
1904.00000	0.92448
1905.00000	0.92490
1906.00000	0.92451
1907.00000	0.92552
1908.00000	0.92460
1909.00000	0.92473
1910.00000	0.92467
1911.00000	0.92530
1912.00000	0.92548
1913.00000	0.92519
1914.00000	0.92518
1915.00000	0.92432
1916.00000	0.92405
1917.00000	0.92394
1918.00000	0.92494
1919.00000	0.92534
1920.00000	0.92386
1921.00000	0.92386
1922.00000	0.92355
1923.00000	0.92456
1924.00000	0.92242
1925.00000	0.92204
1926.00000	0.92376
1927.00000	0.92488
1928.00000	0.92423
1929.00000	0.92549
1930.00000	0.92521
1931.00000	0.92524
1932.00000	0.92468
1933.00000	0.92491
1934.00000	0.92610
1935.00000	0.92397
1936.00000	0.92465
1937.00000	0.92521
1938.00000	0.92508
1939.00000	0.92499
1940.00000	0.92547
1941.00000	0.92559
1942.00000	0.92556
1943.00000	0.92509
1944.00000	0.92309
1945.00000	0.92321
1946.00000	0.92457
1947.00000	0.92589
1948.00000	0.92634
1949.00000	0.92520
1950.00000	0.92559
1951.00000	0.92546
1952.00000	0.92509
1953.00000	0.92466
1954.00000	0.92523
1955.00000	0.92555
1956.00000	0.92513
1957.00000	0.92499
1958.00000	0.92488
1959.00000	0.92425
1960.00000	0.92397
1961.00000	0.92419
1962.00000	0.92353
1963.00000	0.92463
1964.00000	0.92544
1965.00000	0.92569
1966.00000	0.92459
1967.00000	0.92534
1968.00000	0.92452
1969.00000	0.92464
1970.00000	0.92639
1971.00000	0.92521
1972.00000	0.92457
1973.00000	0.92352
1974.00000	0.92407
1975.00000	0.92324
1976.00000	0.92421
1977.00000	0.92427
1978.00000	0.92452
1979.00000	0.92315
1980.00000	0.92435
1981.00000	0.92501
1982.00000	0.92524
1983.00000	0.92466
1984.00000	0.92346
1985.00000	0.92526
1986.00000	0.92610
1987.00000	0.92424
1988.00000	0.92475
1989.00000	0.92660
1990.00000	0.92525
1991.00000	0.92492
1992.00000	0.92259
1993.00000	0.92554
1994.00000	0.92584
1995.00000	0.92596
1996.00000	0.92568
1997.00000	0.92545
1998.00000	0.92511
1999.00000	0.92549
2000.00000	0.92587
2001.00000	0.92635
2002.00000	0.92584
2003.00000	0.92645
2004.00000	0.92593
2005.00000	0.92636
2006.00000	0.92557
2007.00000	0.92569
2008.00000	0.92481
2009.00000	0.92655
2010.00000	0.92566
2011.00000	0.92685
2012.00000	0.92558
2013.00000	0.92461
2014.00000	0.92519
2015.00000	0.92499
2016.00000	0.92523
2017.00000	0.92509
2018.00000	0.92570
2019.00000	0.92546
2020.00000	0.92636
2021.00000	0.92605
2022.00000	0.92556
2023.00000	0.92593
2024.00000	0.92507
2025.00000	0.92609
2026.00000	0.92600
2027.00000	0.92455
2028.00000	0.92595
2029.00000	0.92554
2030.00000	0.92524
2031.00000	0.92541
2032.00000	0.92554
2033.00000	0.92636
2034.00000	0.92523
2035.00000	0.92551
2036.00000	0.92454
2037.00000	0.92556
2038.00000	0.92426
2039.00000	0.92435
2040.00000	0.92467
2041.00000	0.92473
2042.00000	0.92533
2043.00000	0.92632
2044.00000	0.92695
2045.00000	0.92647
2046.00000	0.92681
2047.00000	0.92463
2048.00000	0.92507
2049.00000	0.92573
2050.00000	0.92577
2051.00000	0.92665
2052.00000	0.92485
2053.00000	0.92470
2054.00000	0.92407
2055.00000	0.92461
2056.00000	0.92576
2057.00000	0.92518
2058.00000	0.92561
2059.00000	0.92595
2060.00000	0.92664
2061.00000	0.92623
2062.00000	0.92619
2063.00000	0.92551
2064.00000	0.92551
2065.00000	0.92359
2066.00000	0.92473
2067.00000	0.92673
2068.00000	0.92518
2069.00000	0.92592
2070.00000	0.92525
2071.00000	0.92567
2072.00000	0.92618
2073.00000	0.92588
2074.00000	0.92587
2075.00000	0.92511
2076.00000	0.92558
2077.00000	0.92568
2078.00000	0.92713
2079.00000	0.92594
2080.00000	0.92486
2081.00000	0.92629
2082.00000	0.92376
2083.00000	0.92338
2084.00000	0.92425
2085.00000	0.92557
2086.00000	0.92510
2087.00000	0.92588
2088.00000	0.92590
2089.00000	0.92542
2090.00000	0.92521
2091.00000	0.92569
2092.00000	0.92585
2093.00000	0.92638
2094.00000	0.92665
2095.00000	0.92536
2096.00000	0.92536
2097.00000	0.92569
2098.00000	0.92564
2099.00000	0.92504
2100.00000	0.92423
2101.00000	0.92335
2102.00000	0.92680
2103.00000	0.92709
2104.00000	0.92681
2105.00000	0.92644
2106.00000	0.92667
2107.00000	0.92676
2108.00000	0.92620
2109.00000	0.92713
2110.00000	0.92626
2111.00000	0.92714
2112.00000	0.92671
2113.00000	0.92699
2114.00000	0.92740
2115.00000	0.92541
2116.00000	0.92613
2117.00000	0.92592
2118.00000	0.92621
2119.00000	0.92679
2120.00000	0.92548
2121.00000	0.92468
2122.00000	0.92559
2123.00000	0.92627
2124.00000	0.92616
2125.00000	0.92574
2126.00000	0.92643
2127.00000	0.92645
2128.00000	0.92559
2129.00000	0.92563
2130.00000	0.92676
2131.00000	0.92728
2132.00000	0.92676
2133.00000	0.92485
2134.00000	0.92672
2135.00000	0.92706
2136.00000	0.92688
2137.00000	0.92601
2138.00000	0.92666
2139.00000	0.92659
2140.00000	0.92542
2141.00000	0.92374
2142.00000	0.92537
2143.00000	0.92664
2144.00000	0.92685
2145.00000	0.92650
2146.00000	0.92609
2147.00000	0.92652
2148.00000	0.92589
2149.00000	0.92633
2150.00000	0.92802
2151.00000	0.92596
2152.00000	0.92457
2153.00000	0.92432
2154.00000	0.92412
2155.00000	0.92427
2156.00000	0.92566
2157.00000	0.92512
2158.00000	0.92612
2159.00000	0.92486
2160.00000	0.92612
2161.00000	0.92619
2162.00000	0.92642
2163.00000	0.92606
2164.00000	0.92538
2165.00000	0.92641
2166.00000	0.92659
2167.00000	0.92588
2168.00000	0.92510
2169.00000	0.92695
2170.00000	0.92723
2171.00000	0.92732
2172.00000	0.92552
2173.00000	0.92706
2174.00000	0.92663
2175.00000	0.92777
2176.00000	0.92756
2177.00000	0.92640
2178.00000	0.92576
2179.00000	0.92679
2180.00000	0.92749
2181.00000	0.92743
2182.00000	0.92711
2183.00000	0.92725
2184.00000	0.92752
2185.00000	0.92800
2186.00000	0.92671
2187.00000	0.92554
2188.00000	0.92585
2189.00000	0.92781
2190.00000	0.92686
2191.00000	0.92692
2192.00000	0.92633
2193.00000	0.92676
2194.00000	0.92656
2195.00000	0.92623
2196.00000	0.92653
2197.00000	0.92580
2198.00000	0.92698
2199.00000	0.92672
2200.00000	0.92670
2201.00000	0.92615
2202.00000	0.92608
2203.00000	0.92713
2204.00000	0.92675
2205.00000	0.92780
2206.00000	0.92789
2207.00000	0.92675
2208.00000	0.92743
2209.00000	0.92732
2210.00000	0.92753
2211.00000	0.92670
2212.00000	0.92639
2213.00000	0.92725
2214.00000	0.92620
2215.00000	0.92657
2216.00000	0.92692
2217.00000	0.92779
2218.00000	0.92697
2219.00000	0.92584
2220.00000	0.92615
2221.00000	0.92791
2222.00000	0.92695
2223.00000	0.92778
2224.00000	0.92707
2225.00000	0.92814
2226.00000	0.92780
2227.00000	0.92676
2228.00000	0.92702
2229.00000	0.92754
2230.00000	0.92777
2231.00000	0.92781
2232.00000	0.92650
2233.00000	0.92568
2234.00000	0.92700
2235.00000	0.92818
2236.00000	0.92699
2237.00000	0.92748
2238.00000	0.92730
2239.00000	0.92759
2240.00000	0.92727
2241.00000	0.92729
2242.00000	0.92725
2243.00000	0.92726
2244.00000	0.92685
2245.00000	0.92577
2246.00000	0.92567
2247.00000	0.92429
2248.00000	0.92398
2249.00000	0.92470
2250.00000	0.92451
2251.00000	0.92511
2252.00000	0.92537
2253.00000	0.92627
2254.00000	0.92618
2255.00000	0.92735
2256.00000	0.92559
2257.00000	0.92474
2258.00000	0.92457
2259.00000	0.92521
2260.00000	0.92583
2261.00000	0.92418
2262.00000	0.92407
2263.00000	0.92710
2264.00000	0.92608
2265.00000	0.92492
2266.00000	0.92665
2267.00000	0.92724
2268.00000	0.92653
2269.00000	0.92707
2270.00000	0.92685
2271.00000	0.92711
2272.00000	0.92596
2273.00000	0.92631
2274.00000	0.92660
2275.00000	0.92754
2276.00000	0.92765
2277.00000	0.92788
2278.00000	0.92729
2279.00000	0.92801
2280.00000	0.92739
2281.00000	0.92731
2282.00000	0.92674
2283.00000	0.92860
2284.00000	0.92777
2285.00000	0.92850
2286.00000	0.92700
2287.00000	0.92735
2288.00000	0.92695
2289.00000	0.92616
2290.00000	0.92706
2291.00000	0.92687
2292.00000	0.92715
2293.00000	0.92717
2294.00000	0.92759
2295.00000	0.92797
2296.00000	0.92711
2297.00000	0.92782
2298.00000	0.92727
2299.00000	0.92900
2300.00000	0.92841
2301.00000	0.92722
2302.00000	0.92780
2303.00000	0.92752
2304.00000	0.92825
2305.00000	0.92808
2306.00000	0.92672
2307.00000	0.92735
2308.00000	0.92569
2309.00000	0.92648
2310.00000	0.92690
2311.00000	0.92743
2312.00000	0.92665
2313.00000	0.92697
2314.00000	0.92774
2315.00000	0.92727
2316.00000	0.92666
2317.00000	0.92687
2318.00000	0.92728
2319.00000	0.92803
2320.00000	0.92897
2321.00000	0.92666
2322.00000	0.92718
2323.00000	0.92737
2324.00000	0.92822
2325.00000	0.92799
2326.00000	0.92604
2327.00000	0.92643
2328.00000	0.92833
2329.00000	0.92706
2330.00000	0.92784
2331.00000	0.92536
2332.00000	0.92615
2333.00000	0.92665
2334.00000	0.92818
2335.00000	0.92822
2336.00000	0.92850
2337.00000	0.92705
2338.00000	0.92785
2339.00000	0.92696
2340.00000	0.92790
2341.00000	0.92841
2342.00000	0.92770
2343.00000	0.92843
2344.00000	0.92691
2345.00000	0.92780
2346.00000	0.92858
2347.00000	0.92830
2348.00000	0.92779
2349.00000	0.92758
2350.00000	0.92816
2351.00000	0.92846
2352.00000	0.92869
2353.00000	0.92785
2354.00000	0.92689
2355.00000	0.92870
2356.00000	0.92689
2357.00000	0.92660
2358.00000	0.92718
2359.00000	0.92787
2360.00000	0.92756
2361.00000	0.92744
2362.00000	0.92772
2363.00000	0.92724
2364.00000	0.92748
2365.00000	0.92727
2366.00000	0.92686
2367.00000	0.92770
2368.00000	0.92803
2369.00000	0.92735
2370.00000	0.92755
2371.00000	0.92729
2372.00000	0.92693
2373.00000	0.92719
2374.00000	0.92660
2375.00000	0.92462
2376.00000	0.92749
2377.00000	0.92781
2378.00000	0.92659
2379.00000	0.92526
2380.00000	0.92716
2381.00000	0.92830
2382.00000	0.92799
2383.00000	0.92789
2384.00000	0.92780
2385.00000	0.92872
2386.00000	0.92835
2387.00000	0.92800
2388.00000	0.92919
2389.00000	0.92783
2390.00000	0.92826
2391.00000	0.92811
2392.00000	0.92870
2393.00000	0.92898
2394.00000	0.92782
2395.00000	0.92760
2396.00000	0.92773
2397.00000	0.92838
2398.00000	0.92854
2399.00000	0.92738
2400.00000	0.92853
2401.00000	0.92864
2402.00000	0.92867
2403.00000	0.92845
2404.00000	0.92841
2405.00000	0.92806
2406.00000	0.92694
2407.00000	0.92779
2408.00000	0.92639
2409.00000	0.92772
2410.00000	0.92771
2411.00000	0.92680
2412.00000	0.92702
2413.00000	0.92661
2414.00000	0.92760
2415.00000	0.92866
2416.00000	0.92881
2417.00000	0.92900
2418.00000	0.92845
2419.00000	0.92825
2420.00000	0.92765
2421.00000	0.92606
2422.00000	0.92760
2423.00000	0.92944
2424.00000	0.92867
2425.00000	0.92828
2426.00000	0.92812
2427.00000	0.92886
2428.00000	0.92886
2429.00000	0.92886
2430.00000	0.92795
2431.00000	0.92847
2432.00000	0.92821
2433.00000	0.92805
2434.00000	0.92859
2435.00000	0.92870
2436.00000	0.92884
2437.00000	0.92719
2438.00000	0.92756
2439.00000	0.92782
2440.00000	0.92843
2441.00000	0.92820
2442.00000	0.92828
2443.00000	0.92907
2444.00000	0.92974
2445.00000	0.92898
2446.00000	0.92934
2447.00000	0.92912
2448.00000	0.92981
2449.00000	0.93017
2450.00000	0.92806
2451.00000	0.92788
2452.00000	0.92844
2453.00000	0.92929
2454.00000	0.92898
2455.00000	0.92936
2456.00000	0.92775
2457.00000	0.92844
2458.00000	0.92894
2459.00000	0.92692
2460.00000	0.92692
2461.00000	0.92774
2462.00000	0.92843
2463.00000	0.92773
2464.00000	0.92903
2465.00000	0.92908
2466.00000	0.92803
2467.00000	0.92674
2468.00000	0.92892
2469.00000	0.92970
2470.00000	0.92872
2471.00000	0.92856
2472.00000	0.92906
2473.00000	0.92770
2474.00000	0.92843
2475.00000	0.92916
2476.00000	0.92811
2477.00000	0.92733
2478.00000	0.92801
2479.00000	0.92856
2480.00000	0.92966
2481.00000	0.92902
2482.00000	0.92795
2483.00000	0.92929
2484.00000	0.92919
2485.00000	0.92958
2486.00000	0.92905
2487.00000	0.92809
2488.00000	0.92886
2489.00000	0.92909
2490.00000	0.92842
2491.00000	0.92766
2492.00000	0.92820
2493.00000	0.92696
2494.00000	0.92841
2495.00000	0.92777
2496.00000	0.92723
2497.00000	0.92817
2498.00000	0.92881
2499.00000	0.92926
2500.00000	0.92910
2501.00000	0.92809
2502.00000	0.92847
2503.00000	0.92926
2504.00000	0.92892
2505.00000	0.92832
2506.00000	0.92931
2507.00000	0.92888
2508.00000	0.92853
2509.00000	0.92960
2510.00000	0.92954
2511.00000	0.92980
2512.00000	0.92961
2513.00000	0.92915
2514.00000	0.92961
2515.00000	0.92879
2516.00000	0.92871
2517.00000	0.92761
2518.00000	0.92876
2519.00000	0.92909
2520.00000	0.92918
2521.00000	0.93015
2522.00000	0.92939
2523.00000	0.92956
2524.00000	0.92949
2525.00000	0.92930
2526.00000	0.92907
2527.00000	0.92944
2528.00000	0.92983
2529.00000	0.92971
2530.00000	0.92945
2531.00000	0.92931
2532.00000	0.92995
2533.00000	0.92906
2534.00000	0.92907
2535.00000	0.92904
2536.00000	0.92959
2537.00000	0.92982
2538.00000	0.92970
2539.00000	0.92841
2540.00000	0.92886
2541.00000	0.92882
2542.00000	0.92885
2543.00000	0.92871
2544.00000	0.92827
2545.00000	0.92814
2546.00000	0.92797
2547.00000	0.92904
2548.00000	0.92927
2549.00000	0.92861
2550.00000	0.92872
2551.00000	0.92832
2552.00000	0.92807
2553.00000	0.92877
2554.00000	0.92932
2555.00000	0.92929
2556.00000	0.92877
2557.00000	0.93005
2558.00000	0.92997
2559.00000	0.92925
2560.00000	0.92981
2561.00000	0.93044
2562.00000	0.92988
2563.00000	0.92946
2564.00000	0.92984
2565.00000	0.92831
2566.00000	0.92960
2567.00000	0.92916
2568.00000	0.92972
2569.00000	0.92883
2570.00000	0.92898
2571.00000	0.92887
2572.00000	0.92967
2573.00000	0.92845
2574.00000	0.92739
2575.00000	0.92791
2576.00000	0.92840
2577.00000	0.92734
2578.00000	0.92766
2579.00000	0.92869
2580.00000	0.92934
2581.00000	0.92874
2582.00000	0.92889
2583.00000	0.92878
2584.00000	0.92839
2585.00000	0.92836
2586.00000	0.92873
2587.00000	0.92852
2588.00000	0.92766
2589.00000	0.92785
2590.00000	0.92877
2591.00000	0.92832
2592.00000	0.92835
2593.00000	0.92928
2594.00000	0.92846
2595.00000	0.92882
2596.00000	0.92954
2597.00000	0.92837
2598.00000	0.92854
2599.00000	0.92878
2600.00000	0.92971
2601.00000	0.92918
2602.00000	0.92848
2603.00000	0.92919
2604.00000	0.92989
2605.00000	0.92935
2606.00000	0.92963
2607.00000	0.92911
2608.00000	0.92946
2609.00000	0.92957
2610.00000	0.92969
2611.00000	0.92975
2612.00000	0.92964
2613.00000	0.93022
2614.00000	0.92946
2615.00000	0.93016
2616.00000	0.92998
2617.00000	0.92942
2618.00000	0.92912
2619.00000	0.92785
2620.00000	0.92793
2621.00000	0.92833
2622.00000	0.92919
2623.00000	0.92997
2624.00000	0.92900
2625.00000	0.92802
2626.00000	0.92842
2627.00000	0.93029
2628.00000	0.92874
2629.00000	0.92905
2630.00000	0.92995
2631.00000	0.92947
2632.00000	0.92828
2633.00000	0.92857
2634.00000	0.92866
2635.00000	0.92944
2636.00000	0.92940
2637.00000	0.92951
2638.00000	0.92944
2639.00000	0.93000
2640.00000	0.92893
2641.00000	0.92923
2642.00000	0.92922
2643.00000	0.92894
2644.00000	0.92924
2645.00000	0.92866
2646.00000	0.92880
2647.00000	0.92944
2648.00000	0.92996
2649.00000	0.92935
2650.00000	0.92893
2651.00000	0.92988
2652.00000	0.92864
2653.00000	0.92967
2654.00000	0.92904
2655.00000	0.92912
2656.00000	0.92881
2657.00000	0.92885
2658.00000	0.92886
2659.00000	0.92927
2660.00000	0.92857
2661.00000	0.92871
2662.00000	0.92962
2663.00000	0.93028
2664.00000	0.93022
2665.00000	0.92917
2666.00000	0.93022
2667.00000	0.92929
2668.00000	0.92895
2669.00000	0.92918
2670.00000	0.92916
2671.00000	0.92855
2672.00000	0.92945
2673.00000	0.92918
2674.00000	0.92947
2675.00000	0.92916
2676.00000	0.92963
2677.00000	0.92995
2678.00000	0.93040
2679.00000	0.93030
2680.00000	0.92967
2681.00000	0.92949
2682.00000	0.92987
2683.00000	0.92905
2684.00000	0.92979
2685.00000	0.92961
2686.00000	0.93025
2687.00000	0.92954
2688.00000	0.92915
2689.00000	0.93011
2690.00000	0.92997
2691.00000	0.92907
2692.00000	0.92928
2693.00000	0.93012
2694.00000	0.93054
2695.00000	0.93014
2696.00000	0.93035
2697.00000	0.93025
2698.00000	0.93012
2699.00000	0.92983
2700.00000	0.92933
2701.00000	0.93042
2702.00000	0.92969
2703.00000	0.92992
2704.00000	0.92936
2705.00000	0.93005
2706.00000	0.93030
2707.00000	0.93049
2708.00000	0.93010
2709.00000	0.92864
2710.00000	0.92832
2711.00000	0.92890
2712.00000	0.92890
2713.00000	0.93000
2714.00000	0.92977
2715.00000	0.93045
2716.00000	0.93015
2717.00000	0.92998
2718.00000	0.92977
2719.00000	0.92912
2720.00000	0.92979
2721.00000	0.92944
2722.00000	0.92984
2723.00000	0.92975
2724.00000	0.92883
2725.00000	0.92739
2726.00000	0.92954
2727.00000	0.93012
2728.00000	0.92997
2729.00000	0.92962
2730.00000	0.92995
2731.00000	0.93100
2732.00000	0.93019
2733.00000	0.92972
2734.00000	0.93087
2735.00000	0.93026
2736.00000	0.93007
2737.00000	0.92953
2738.00000	0.93048
2739.00000	0.92986
2740.00000	0.92924
2741.00000	0.92981
2742.00000	0.92953
2743.00000	0.92994
2744.00000	0.92927
2745.00000	0.92940
2746.00000	0.92965
2747.00000	0.92878
2748.00000	0.92977
2749.00000	0.93002
2750.00000	0.93120
2751.00000	0.92950
2752.00000	0.92983
2753.00000	0.92933
2754.00000	0.93019
2755.00000	0.93065
2756.00000	0.93096
2757.00000	0.93092
2758.00000	0.93125
2759.00000	0.93062
2760.00000	0.92991
2761.00000	0.92862
2762.00000	0.92909
2763.00000	0.93006
2764.00000	0.92963
2765.00000	0.92994
2766.00000	0.92965
2767.00000	0.93021
2768.00000	0.92896
2769.00000	0.93054
2770.00000	0.93100
2771.00000	0.93111
2772.00000	0.93064
2773.00000	0.92989
2774.00000	0.93008
2775.00000	0.93127
2776.00000	0.93010
2777.00000	0.93060
2778.00000	0.93040
2779.00000	0.92967
2780.00000	0.93066
2781.00000	0.93053
2782.00000	0.93017
2783.00000	0.93034
2784.00000	0.93028
2785.00000	0.93021
2786.00000	0.92999
2787.00000	0.92948
2788.00000	0.92939
2789.00000	0.93023
2790.00000	0.92924
2791.00000	0.92834
2792.00000	0.92871
2793.00000	0.92946
2794.00000	0.92997
2795.00000	0.92902
2796.00000	0.92857
2797.00000	0.92992
2798.00000	0.92879
2799.00000	0.92947
2800.00000	0.92990
2801.00000	0.93011
2802.00000	0.93003
2803.00000	0.93049
2804.00000	0.93009
2805.00000	0.93041
2806.00000	0.92894
2807.00000	0.92920
2808.00000	0.92979
2809.00000	0.93110
2810.00000	0.92967
2811.00000	0.93040
2812.00000	0.92978
2813.00000	0.93100
2814.00000	0.92985
2815.00000	0.92960
2816.00000	0.92943
2817.00000	0.93010
2818.00000	0.93109
2819.00000	0.93090
2820.00000	0.93103
2821.00000	0.93060
2822.00000	0.93082
2823.00000	0.93015
2824.00000	0.93059
2825.00000	0.93082
2826.00000	0.93080
2827.00000	0.93108
2828.00000	0.93012
2829.00000	0.93025
2830.00000	0.93034
2831.00000	0.92995
2832.00000	0.92953
2833.00000	0.93078
2834.00000	0.92995
2835.00000	0.92917
2836.00000	0.93090
2837.00000	0.93049
2838.00000	0.93093
2839.00000	0.92999
2840.00000	0.93102
2841.00000	0.93043
2842.00000	0.93115
2843.00000	0.93066
2844.00000	0.93047
2845.00000	0.93044
2846.00000	0.93072
2847.00000	0.93078
2848.00000	0.93023
2849.00000	0.93005
2850.00000	0.92897
2851.00000	0.92991
2852.00000	0.93107
2853.00000	0.93085
2854.00000	0.93027
2855.00000	0.93023
2856.00000	0.93010
2857.00000	0.93041
2858.00000	0.93095
2859.00000	0.93110
2860.00000	0.93049
2861.00000	0.93030
2862.00000	0.93065
2863.00000	0.92939
2864.00000	0.93002
2865.00000	0.93055
2866.00000	0.93037
2867.00000	0.93030
2868.00000	0.92959
2869.00000	0.93066
2870.00000	0.93004
2871.00000	0.93056
2872.00000	0.93176
2873.00000	0.93080
2874.00000	0.93131
2875.00000	0.93009
2876.00000	0.93009
2877.00000	0.93112
2878.00000	0.93184
2879.00000	0.93153
2880.00000	0.93033
2881.00000	0.93044
2882.00000	0.92849
2883.00000	0.92994
2884.00000	0.93051
2885.00000	0.93014
2886.00000	0.93115
2887.00000	0.92903
2888.00000	0.93047
2889.00000	0.93084
2890.00000	0.93129
2891.00000	0.93094
2892.00000	0.92977
2893.00000	0.93085
2894.00000	0.93136
2895.00000	0.93138
2896.00000	0.92996
2897.00000	0.93106
2898.00000	0.93034
2899.00000	0.93074
2900.00000	0.92931
2901.00000	0.92985
2902.00000	0.92969
2903.00000	0.92961
2904.00000	0.93092
2905.00000	0.92985
2906.00000	0.93017
2907.00000	0.93101
2908.00000	0.93073
2909.00000	0.93076
2910.00000	0.93009
2911.00000	0.93137
2912.00000	0.93171
2913.00000	0.93137
2914.00000	0.93190
2915.00000	0.93160
2916.00000	0.93188
2917.00000	0.93079
2918.00000	0.93238
2919.00000	0.93066
2920.00000	0.93068
2921.00000	0.92972
2922.00000	0.93098
2923.00000	0.92963
2924.00000	0.93048
2925.00000	0.92968
2926.00000	0.93009
2927.00000	0.92640
2928.00000	0.92731
2929.00000	0.92803
2930.00000	0.92833
2931.00000	0.92826
2932.00000	0.92930
2933.00000	0.92806
2934.00000	0.92787
2935.00000	0.93031
2936.00000	0.93027
2937.00000	0.93102
2938.00000	0.92994
2939.00000	0.93103
2940.00000	0.93064
2941.00000	0.93228
2942.00000	0.93166
2943.00000	0.93076
2944.00000	0.92986
2945.00000	0.93136
2946.00000	0.93167
2947.00000	0.93161
2948.00000	0.93077
2949.00000	0.93100
2950.00000	0.93042
2951.00000	0.93082
2952.00000	0.93010
2953.00000	0.92844
2954.00000	0.93112
2955.00000	0.93150
2956.00000	0.93052
2957.00000	0.93099
2958.00000	0.93051
2959.00000	0.93004
2960.00000	0.92985
2961.00000	0.93032
2962.00000	0.93109
2963.00000	0.93018
2964.00000	0.92978
2965.00000	0.93210
2966.00000	0.93129
2967.00000	0.93171
2968.00000	0.93029
2969.00000	0.93022
2970.00000	0.92948
2971.00000	0.92952
2972.00000	0.92883
2973.00000	0.93023
2974.00000	0.93036
2975.00000	0.93171
2976.00000	0.93080
2977.00000	0.93029
2978.00000	0.93196
2979.00000	0.93142
2980.00000	0.93122
2981.00000	0.93060
2982.00000	0.93119
2983.00000	0.93166
2984.00000	0.93134
2985.00000	0.93027
2986.00000	0.92951
2987.00000	0.93102
2988.00000	0.93098
2989.00000	0.92996
2990.00000	0.92969
2991.00000	0.93014
2992.00000	0.92938
2993.00000	0.92865
2994.00000	0.92899
2995.00000	0.93020
2996.00000	0.92976
2997.00000	0.92806
2998.00000	0.92920
2999.00000	0.93160
3000.00000	0.93093
3001.00000	0.93152
3002.00000	0.93064
3003.00000	0.93087
3004.00000	0.93057
3005.00000	0.93106
3006.00000	0.93199
3007.00000	0.93218
3008.00000	0.93221
3009.00000	0.93136
3010.00000	0.93186
3011.00000	0.93160
3012.00000	0.93152
3013.00000	0.93128
3014.00000	0.93099
3015.00000	0.93110
3016.00000	0.93178
3017.00000	0.93168
3018.00000	0.93160
3019.00000	0.93091
3020.00000	0.93139
3021.00000	0.93114
3022.00000	0.93113
3023.00000	0.93174
3024.00000	0.93171
3025.00000	0.93186
3026.00000	0.93194
3027.00000	0.93187
3028.00000	0.93133
3029.00000	0.93154
3030.00000	0.93099
3031.00000	0.93132
3032.00000	0.93147
3033.00000	0.93084
3034.00000	0.93144
3035.00000	0.93066
3036.00000	0.93092
3037.00000	0.93095
3038.00000	0.93106
3039.00000	0.93016
3040.00000	0.93061
3041.00000	0.93124
3042.00000	0.93236
3043.00000	0.93190
3044.00000	0.93272
3045.00000	0.93148
3046.00000	0.93181
3047.00000	0.93121
3048.00000	0.93061
3049.00000	0.93168
3050.00000	0.93208
3051.00000	0.93182
3052.00000	0.93166
3053.00000	0.93171
3054.00000	0.93111
3055.00000	0.92992
3056.00000	0.92908
3057.00000	0.92939
3058.00000	0.93043
3059.00000	0.93085
3060.00000	0.93034
3061.00000	0.93114
3062.00000	0.93206
3063.00000	0.93209
3064.00000	0.93209
3065.00000	0.93178
3066.00000	0.93178
3067.00000	0.93238
3068.00000	0.93140
3069.00000	0.93149
3070.00000	0.93031
3071.00000	0.93185
3072.00000	0.93080
3073.00000	0.93077
3074.00000	0.93190
3075.00000	0.93151
3076.00000	0.93204
3077.00000	0.93217
3078.00000	0.93213
3079.00000	0.93122
3080.00000	0.93129
3081.00000	0.93160
3082.00000	0.93208
3083.00000	0.93146
3084.00000	0.93097
3085.00000	0.93226
3086.00000	0.93269
3087.00000	0.93151
3088.00000	0.93245
3089.00000	0.93239
3090.00000	0.93236
3091.00000	0.93259
3092.00000	0.93138
3093.00000	0.93184
3094.00000	0.93234
3095.00000	0.93124
3096.00000	0.93305
3097.00000	0.93162
3098.00000	0.93218
3099.00000	0.93164
3100.00000	0.93124
3101.00000	0.93138
3102.00000	0.93119
3103.00000	0.93124
3104.00000	0.92939
3105.00000	0.93158
3106.00000	0.93112
3107.00000	0.93110
3108.00000	0.93123
3109.00000	0.93235
3110.00000	0.93196
3111.00000	0.93180
3112.00000	0.93184
3113.00000	0.93209
3114.00000	0.93239
3115.00000	0.93181
3116.00000	0.93047
3117.00000	0.92973
3118.00000	0.93202
3119.00000	0.93153
3120.00000	0.93069
3121.00000	0.93144
3122.00000	0.93120
3123.00000	0.93145
3124.00000	0.93073
3125.00000	0.93157
3126.00000	0.93160
3127.00000	0.93086
3128.00000	0.93022
3129.00000	0.93076
3130.00000	0.93088
3131.00000	0.92982
3132.00000	0.93061
3133.00000	0.93145
3134.00000	0.93023
3135.00000	0.93157
3136.00000	0.93191
3137.00000	0.93069
3138.00000	0.93068
3139.00000	0.93143
3140.00000	0.93114
3141.00000	0.93112
3142.00000	0.93152
3143.00000	0.93263
3144.00000	0.93191
3145.00000	0.93182
3146.00000	0.93225
3147.00000	0.93164
3148.00000	0.92959
3149.00000	0.93011
3150.00000	0.93156
3151.00000	0.93135
3152.00000	0.93148
3153.00000	0.93201
3154.00000	0.93214
3155.00000	0.93136
3156.00000	0.93214
3157.00000	0.93120
3158.00000	0.93149
3159.00000	0.93116
3160.00000	0.93188
3161.00000	0.93167
3162.00000	0.93191
3163.00000	0.93178
3164.00000	0.93282
3165.00000	0.93225
3166.00000	0.93108
3167.00000	0.92914
3168.00000	0.93059
3169.00000	0.92980
3170.00000	0.93114
3171.00000	0.93097
3172.00000	0.93150
3173.00000	0.93171
3174.00000	0.93254
3175.00000	0.93212
3176.00000	0.93162
3177.00000	0.93100
3178.00000	0.93191
3179.00000	0.93188
3180.00000	0.93182
3181.00000	0.93219
3182.00000	0.93175
3183.00000	0.93238
3184.00000	0.93147
3185.00000	0.93248
3186.00000	0.93095
3187.00000	0.93108
3188.00000	0.93092
3189.00000	0.93065
3190.00000	0.93149
3191.00000	0.93051
3192.00000	0.93059
3193.00000	0.93196
3194.00000	0.93182
3195.00000	0.93205
3196.00000	0.93188
3197.00000	0.93215
3198.00000	0.93199
3199.00000	0.93145
3200.00000	0.93228
3201.00000	0.93269
3202.00000	0.93195
3203.00000	0.93249
3204.00000	0.93216
3205.00000	0.93262
3206.00000	0.93283
3207.00000	0.93252
3208.00000	0.93265
3209.00000	0.93261
3210.00000	0.93227
3211.00000	0.93198
3212.00000	0.93079
3213.00000	0.93061
3214.00000	0.93138
3215.00000	0.93247
3216.00000	0.93251
3217.00000	0.93175
3218.00000	0.93143
3219.00000	0.93101
3220.00000	0.93310
3221.00000	0.93249
3222.00000	0.93240
3223.00000	0.93152
3224.00000	0.93197
3225.00000	0.93206
3226.00000	0.93163
3227.00000	0.93252
3228.00000	0.93245
3229.00000	0.93273
3230.00000	0.93185
3231.00000	0.93188
3232.00000	0.93196
3233.00000	0.93202
3234.00000	0.93206
3235.00000	0.93297
3236.00000	0.93316
3237.00000	0.93251
3238.00000	0.93188
3239.00000	0.93280
3240.00000	0.93251
3241.00000	0.93228
3242.00000	0.93255
3243.00000	0.93214
3244.00000	0.93188
3245.00000	0.93225
3246.00000	0.93212
3247.00000	0.93160
3248.00000	0.93172
3249.00000	0.93160
3250.00000	0.93093
3251.00000	0.93194
3252.00000	0.93154
3253.00000	0.93223
3254.00000	0.93215
3255.00000	0.93228
3256.00000	0.93222
3257.00000	0.93301
3258.00000	0.93324
3259.00000	0.92961
3260.00000	0.92859
3261.00000	0.92686
3262.00000	0.92991
3263.00000	0.93154
3264.00000	0.93054
3265.00000	0.93087
3266.00000	0.93121
3267.00000	0.93094
3268.00000	0.93149
3269.00000	0.93264
3270.00000	0.93278
3271.00000	0.93190
3272.00000	0.93268
3273.00000	0.93174
3274.00000	0.93182
3275.00000	0.93279
3276.00000	0.93233
3277.00000	0.93255
3278.00000	0.93176
3279.00000	0.93193
3280.00000	0.93242
3281.00000	0.93218
3282.00000	0.93201
3283.00000	0.93225
3284.00000	0.93302
3285.00000	0.93270
3286.00000	0.93183
3287.00000	0.93316
3288.00000	0.93236
3289.00000	0.93145
3290.00000	0.93030
3291.00000	0.93277
3292.00000	0.93222
3293.00000	0.93267
3294.00000	0.93297
3295.00000	0.93166
3296.00000	0.93316
3297.00000	0.93158
3298.00000	0.93064
3299.00000	0.93199
3300.00000	0.93285
3301.00000	0.93296
3302.00000	0.93242
3303.00000	0.93138
3304.00000	0.93246
3305.00000	0.93269
3306.00000	0.93293
3307.00000	0.93230
3308.00000	0.93220
3309.00000	0.93257
3310.00000	0.93216
3311.00000	0.93282
3312.00000	0.93189
3313.00000	0.93116
3314.00000	0.93159
3315.00000	0.93247
3316.00000	0.93228
3317.00000	0.93259
3318.00000	0.93186
3319.00000	0.92808
3320.00000	0.93071
3321.00000	0.93251
3322.00000	0.93073
3323.00000	0.93003
3324.00000	0.93196
3325.00000	0.93222
3326.00000	0.93230
3327.00000	0.93201
3328.00000	0.93252
3329.00000	0.93159
3330.00000	0.93170
3331.00000	0.93091
3332.00000	0.93189
3333.00000	0.93163
3334.00000	0.93262
3335.00000	0.93178
3336.00000	0.93226
3337.00000	0.93170
3338.00000	0.93305
3339.00000	0.93243
3340.00000	0.93304
3341.00000	0.93293
3342.00000	0.93182
3343.00000	0.93272
3344.00000	0.93149
3345.00000	0.93220
3346.00000	0.93228
3347.00000	0.93330
3348.00000	0.93192
3349.00000	0.93294
3350.00000	0.93236
3351.00000	0.93248
3352.00000	0.93142
3353.00000	0.93211
3354.00000	0.93316
3355.00000	0.93342
3356.00000	0.93116
3357.00000	0.93207
3358.00000	0.93100
3359.00000	0.93164
3360.00000	0.93272
3361.00000	0.93141
3362.00000	0.93149
3363.00000	0.93198
3364.00000	0.93241
3365.00000	0.93210
3366.00000	0.93263
3367.00000	0.93237
3368.00000	0.93248
3369.00000	0.93147
3370.00000	0.93150
3371.00000	0.93183
3372.00000	0.93207
3373.00000	0.93079
3374.00000	0.93163
3375.00000	0.93167
3376.00000	0.93173
3377.00000	0.93066
3378.00000	0.93240
3379.00000	0.93221
3380.00000	0.93223
3381.00000	0.93342
3382.00000	0.93249
3383.00000	0.93258
3384.00000	0.93265
3385.00000	0.93249
3386.00000	0.93203
3387.00000	0.93252
3388.00000	0.93239
3389.00000	0.93277
3390.00000	0.93297
3391.00000	0.93300
3392.00000	0.93196
3393.00000	0.93209
3394.00000	0.93251
3395.00000	0.93310
3396.00000	0.93344
3397.00000	0.93275
3398.00000	0.93284
3399.00000	0.93342
3400.00000	0.93122
3401.00000	0.93037
3402.00000	0.93165
3403.00000	0.93048
3404.00000	0.93070
3405.00000	0.93339
3406.00000	0.93272
3407.00000	0.93297
3408.00000	0.93276
3409.00000	0.93320
3410.00000	0.93242
3411.00000	0.93224
3412.00000	0.93296
3413.00000	0.93337
3414.00000	0.93240
3415.00000	0.93083
3416.00000	0.93075
3417.00000	0.93218
3418.00000	0.93258
3419.00000	0.93215
3420.00000	0.93287
3421.00000	0.93236
3422.00000	0.93322
3423.00000	0.93265
3424.00000	0.93204
3425.00000	0.93262
3426.00000	0.93119
3427.00000	0.93214
3428.00000	0.93346
3429.00000	0.93225
3430.00000	0.93195
3431.00000	0.93198
3432.00000	0.93215
3433.00000	0.93178
3434.00000	0.93259
3435.00000	0.93341
3436.00000	0.93312
3437.00000	0.93321
3438.00000	0.93220
3439.00000	0.93244
3440.00000	0.93370
3441.00000	0.93231
3442.00000	0.93180
3443.00000	0.93252
3444.00000	0.93246
3445.00000	0.93297
3446.00000	0.93301
3447.00000	0.93248
3448.00000	0.93200
3449.00000	0.93247
3450.00000	0.93273
3451.00000	0.93336
3452.00000	0.93362
3453.00000	0.93317
3454.00000	0.93391
3455.00000	0.93273
3456.00000	0.93233
3457.00000	0.93362
3458.00000	0.93330
3459.00000	0.93245
3460.00000	0.93333
3461.00000	0.93334
3462.00000	0.93285
3463.00000	0.93352
3464.00000	0.93315
3465.00000	0.93293
3466.00000	0.93332
3467.00000	0.93343
3468.00000	0.93330
3469.00000	0.93365
3470.00000	0.93299
3471.00000	0.93314
3472.00000	0.93343
3473.00000	0.93222
3474.00000	0.93317
3475.00000	0.93156
3476.00000	0.93322
3477.00000	0.93320
3478.00000	0.93271
3479.00000	0.93319
3480.00000	0.93276
3481.00000	0.93300
3482.00000	0.93300
3483.00000	0.93077
3484.00000	0.93207
3485.00000	0.93261
3486.00000	0.93275
3487.00000	0.93264
3488.00000	0.93219
3489.00000	0.93152
3490.00000	0.93350
3491.00000	0.93309
3492.00000	0.93358
3493.00000	0.93372
3494.00000	0.93372
3495.00000	0.93250
3496.00000	0.93271
3497.00000	0.93279
3498.00000	0.93351
3499.00000	0.93354
3500.00000	0.93271
3501.00000	0.93315
3502.00000	0.93317
3503.00000	0.93272
3504.00000	0.93342
3505.00000	0.93375
3506.00000	0.93363
3507.00000	0.93353
3508.00000	0.93349
3509.00000	0.93221
3510.00000	0.93343
3511.00000	0.93192
3512.00000	0.93225
3513.00000	0.93184
3514.00000	0.93063
3515.00000	0.93214
3516.00000	0.93215
3517.00000	0.93335
3518.00000	0.93159
3519.00000	0.93200
3520.00000	0.93278
3521.00000	0.93328
3522.00000	0.93393
3523.00000	0.93383
3524.00000	0.93335
3525.00000	0.93420
3526.00000	0.93426
3527.00000	0.93433
3528.00000	0.93402
3529.00000	0.93369
3530.00000	0.93269
3531.00000	0.93245
3532.00000	0.93293
3533.00000	0.93247
3534.00000	0.93221
3535.00000	0.93376
3536.00000	0.93390
3537.00000	0.93395
3538.00000	0.93371
3539.00000	0.93274
3540.00000	0.93308
3541.00000	0.93429
3542.00000	0.93325
3543.00000	0.93374
3544.00000	0.93337
3545.00000	0.93283
3546.00000	0.93193
3547.00000	0.93337
3548.00000	0.93324
3549.00000	0.93435
3550.00000	0.93404
3551.00000	0.93342
3552.00000	0.93298
3553.00000	0.93359
3554.00000	0.93397
3555.00000	0.93260
3556.00000	0.93263
3557.00000	0.93227
3558.00000	0.93131
3559.00000	0.93261
3560.00000	0.93305
3561.00000	0.93202
3562.00000	0.93258
3563.00000	0.93320
3564.00000	0.93341
3565.00000	0.93294
3566.00000	0.93352
3567.00000	0.93463
3568.00000	0.93253
3569.00000	0.93318
3570.00000	0.93321
3571.00000	0.93359
3572.00000	0.93367
3573.00000	0.93336
3574.00000	0.93332
3575.00000	0.93313
3576.00000	0.93332
3577.00000	0.93233
3578.00000	0.93337
3579.00000	0.93269
3580.00000	0.93229
3581.00000	0.93249
3582.00000	0.93385
3583.00000	0.93415
3584.00000	0.93288
3585.00000	0.93368
3586.00000	0.93491
3587.00000	0.93387
3588.00000	0.93282
3589.00000	0.93362
3590.00000	0.93355
3591.00000	0.93382
3592.00000	0.93315
3593.00000	0.93432
3594.00000	0.93365
3595.00000	0.93382
3596.00000	0.93334
3597.00000	0.93464
3598.00000	0.93442
3599.00000	0.93465
3600.00000	0.93469
3601.00000	0.93485
3602.00000	0.93450
3603.00000	0.93414
3604.00000	0.93398
3605.00000	0.93465
3606.00000	0.93428
3607.00000	0.93413
3608.00000	0.93412
3609.00000	0.93347
3610.00000	0.93415
3611.00000	0.93455
3612.00000	0.93410
3613.00000	0.93380
3614.00000	0.93349
3615.00000	0.93446
3616.00000	0.93327
3617.00000	0.93280
3618.00000	0.93261
3619.00000	0.93360
3620.00000	0.93245
3621.00000	0.93264
3622.00000	0.93396
3623.00000	0.93375
3624.00000	0.93369
3625.00000	0.93389
3626.00000	0.93379
3627.00000	0.93357
3628.00000	0.93420
3629.00000	0.93354
3630.00000	0.93370
3631.00000	0.93327
3632.00000	0.93429
3633.00000	0.93307
3634.00000	0.93328
3635.00000	0.93315
3636.00000	0.93204
3637.00000	0.93157
3638.00000	0.93212
3639.00000	0.93396
3640.00000	0.93305
3641.00000	0.93268
3642.00000	0.93344
3643.00000	0.93367
3644.00000	0.93372
3645.00000	0.93349
3646.00000	0.93306
3647.00000	0.93473
3648.00000	0.93334
3649.00000	0.93280
3650.00000	0.93277
3651.00000	0.93373
3652.00000	0.93257
3653.00000	0.93296
3654.00000	0.93394
3655.00000	0.93339
3656.00000	0.93304
3657.00000	0.93340
3658.00000	0.93459
3659.00000	0.93501
3660.00000	0.93420
3661.00000	0.93350
3662.00000	0.93164
3663.00000	0.93111
3664.00000	0.93286
3665.00000	0.93236
3666.00000	0.93342
3667.00000	0.93218
3668.00000	0.93332
3669.00000	0.93423
3670.00000	0.93419
3671.00000	0.93409
3672.00000	0.93439
3673.00000	0.93422
3674.00000	0.93414
3675.00000	0.93434
3676.00000	0.93517
3677.00000	0.93415
3678.00000	0.93423
3679.00000	0.93426
3680.00000	0.93438
3681.00000	0.93367
3682.00000	0.93453
3683.00000	0.93449
3684.00000	0.93367
3685.00000	0.93315
3686.00000	0.93331
3687.00000	0.93235
3688.00000	0.93283
3689.00000	0.93227
3690.00000	0.93189
3691.00000	0.93375
3692.00000	0.93322
3693.00000	0.93398
3694.00000	0.93364
3695.00000	0.93335
3696.00000	0.93399
3697.00000	0.93428
3698.00000	0.93425
3699.00000	0.93408
3700.00000	0.93419
3701.00000	0.93357
3702.00000	0.93267
3703.00000	0.93264
3704.00000	0.93206
3705.00000	0.93358
3706.00000	0.93381
3707.00000	0.93387
3708.00000	0.93424
3709.00000	0.93415
3710.00000	0.93355
3711.00000	0.93461
3712.00000	0.93343
3713.00000	0.93399
3714.00000	0.93499
3715.00000	0.93305
3716.00000	0.93435
3717.00000	0.93346
3718.00000	0.93401
3719.00000	0.93458
3720.00000	0.93438
3721.00000	0.93417
3722.00000	0.93390
3723.00000	0.93380
3724.00000	0.93402
3725.00000	0.93424
3726.00000	0.93555
3727.00000	0.93501
3728.00000	0.93486
3729.00000	0.93435
3730.00000	0.93412
3731.00000	0.93432
3732.00000	0.93408
3733.00000	0.93349
3734.00000	0.93445
3735.00000	0.93501
3736.00000	0.93404
3737.00000	0.93413
3738.00000	0.93485
3739.00000	0.93531
3740.00000	0.93515
3741.00000	0.93424
3742.00000	0.93381
3743.00000	0.93391
3744.00000	0.93388
3745.00000	0.93439
3746.00000	0.93332
3747.00000	0.93400
3748.00000	0.93409
3749.00000	0.93426
3750.00000	0.93454
3751.00000	0.93420
3752.00000	0.93396
3753.00000	0.93331
3754.00000	0.93410
3755.00000	0.93174
3756.00000	0.93401
3757.00000	0.93369
3758.00000	0.93395
3759.00000	0.93306
3760.00000	0.93192
3761.00000	0.93300
3762.00000	0.93388
3763.00000	0.93381
3764.00000	0.93497
3765.00000	0.93345
3766.00000	0.93503
3767.00000	0.93371
3768.00000	0.93303
3769.00000	0.93448
3770.00000	0.93533
3771.00000	0.93485
3772.00000	0.93401
3773.00000	0.93437
3774.00000	0.93425
3775.00000	0.93415
3776.00000	0.93400
3777.00000	0.93334
3778.00000	0.93221
3779.00000	0.93373
3780.00000	0.93426
3781.00000	0.93418
3782.00000	0.93424
3783.00000	0.93463
3784.00000	0.93433
3785.00000	0.93439
3786.00000	0.93294
3787.00000	0.93333
3788.00000	0.93384
3789.00000	0.93477
3790.00000	0.93397
3791.00000	0.93413
3792.00000	0.93352
3793.00000	0.93426
3794.00000	0.93422
3795.00000	0.93438
3796.00000	0.93423
3797.00000	0.93347
3798.00000	0.93285
3799.00000	0.93314
3800.00000	0.93357
3801.00000	0.93478
3802.00000	0.93496
3803.00000	0.93336
3804.00000	0.93408
3805.00000	0.93452
3806.00000	0.93508
3807.00000	0.93399
3808.00000	0.93321
3809.00000	0.93394
3810.00000	0.93454
3811.00000	0.93467
3812.00000	0.93432
3813.00000	0.93476
3814.00000	0.93413
3815.00000	0.93356
3816.00000	0.93426
3817.00000	0.93418
3818.00000	0.93437
3819.00000	0.93529
3820.00000	0.93524
3821.00000	0.93466
3822.00000	0.93462
3823.00000	0.93431
3824.00000	0.93479
3825.00000	0.93388
3826.00000	0.93337
3827.00000	0.93476
3828.00000	0.93505
3829.00000	0.93484
3830.00000	0.93443
3831.00000	0.93470
3832.00000	0.93488
3833.00000	0.93496
3834.00000	0.93539
3835.00000	0.93533
3836.00000	0.93489
3837.00000	0.93488
3838.00000	0.93512
3839.00000	0.93498
3840.00000	0.93469
3841.00000	0.93463
3842.00000	0.93470
3843.00000	0.93445
3844.00000	0.93495
3845.00000	0.93427
3846.00000	0.93502
3847.00000	0.93470
3848.00000	0.93470
3849.00000	0.93528
3850.00000	0.93509
3851.00000	0.93415
3852.00000	0.93425
3853.00000	0.93300
3854.00000	0.93356
3855.00000	0.93450
3856.00000	0.93470
3857.00000	0.93458
3858.00000	0.93402
3859.00000	0.93476
3860.00000	0.93243
3861.00000	0.93270
3862.00000	0.93323
3863.00000	0.93352
3864.00000	0.93406
3865.00000	0.93440
3866.00000	0.93415
3867.00000	0.93378
3868.00000	0.93380
3869.00000	0.93560
3870.00000	0.93553
3871.00000	0.93461
3872.00000	0.93537
3873.00000	0.93523
3874.00000	0.93506
3875.00000	0.93522
3876.00000	0.93484
3877.00000	0.93368
3878.00000	0.93427
3879.00000	0.93428
3880.00000	0.93381
3881.00000	0.93406
3882.00000	0.93429
3883.00000	0.93403
3884.00000	0.93300
3885.00000	0.93300
3886.00000	0.93375
3887.00000	0.93449
3888.00000	0.93454
3889.00000	0.93485
3890.00000	0.93507
3891.00000	0.93424
3892.00000	0.93328
3893.00000	0.93429
3894.00000	0.93531
3895.00000	0.93488
3896.00000	0.93571
3897.00000	0.93476
3898.00000	0.93436
3899.00000	0.93350
3900.00000	0.93419
3901.00000	0.93311
3902.00000	0.93292
3903.00000	0.93400
3904.00000	0.93409
3905.00000	0.93453
3906.00000	0.93337
3907.00000	0.93450
3908.00000	0.93352
3909.00000	0.93440
3910.00000	0.93464
3911.00000	0.93487
3912.00000	0.93510
3913.00000	0.93428
3914.00000	0.93347
3915.00000	0.93465
3916.00000	0.93470
3917.00000	0.93520
3918.00000	0.93552
3919.00000	0.93490
3920.00000	0.93553
3921.00000	0.93531
3922.00000	0.93515
3923.00000	0.93486
3924.00000	0.93545
3925.00000	0.93602
3926.00000	0.93505
3927.00000	0.93552
3928.00000	0.93545
3929.00000	0.93461
3930.00000	0.93371
3931.00000	0.93288
3932.00000	0.93301
3933.00000	0.93422
3934.00000	0.93507
3935.00000	0.93561
3936.00000	0.93507
3937.00000	0.93441
3938.00000	0.93528
3939.00000	0.93560
3940.00000	0.93418
3941.00000	0.93389
3942.00000	0.93545
3943.00000	0.93552
3944.00000	0.93371
3945.00000	0.93491
3946.00000	0.93561
3947.00000	0.93490
3948.00000	0.93409
3949.00000	0.93310
3950.00000	0.93398
3951.00000	0.93414
3952.00000	0.93458
3953.00000	0.93492
3954.00000	0.93490
3955.00000	0.93489
3956.00000	0.93469
3957.00000	0.93543
3958.00000	0.93458
3959.00000	0.93532
3960.00000	0.93560
3961.00000	0.93286
3962.00000	0.93302
3963.00000	0.93300
3964.00000	0.93197
3965.00000	0.93128
3966.00000	0.93128
3967.00000	0.93059
3968.00000	0.93070
3969.00000	0.93314
3970.00000	0.93356
3971.00000	0.93393
3972.00000	0.93486
3973.00000	0.93553
3974.00000	0.93558
3975.00000	0.93518
3976.00000	0.93432
3977.00000	0.93413
3978.00000	0.93435
3979.00000	0.93530
3980.00000	0.93552
3981.00000	0.93553
3982.00000	0.93534
3983.00000	0.93547
3984.00000	0.93563
3985.00000	0.93400
3986.00000	0.93583
3987.00000	0.93544
3988.00000	0.93514
3989.00000	0.93512
3990.00000	0.93468
3991.00000	0.93481
3992.00000	0.93404
3993.00000	0.93492
3994.00000	0.93519
3995.00000	0.93518
3996.00000	0.93523
3997.00000	0.93582
3998.00000	0.93548
3999.00000	0.93482
4000.00000	0.93582
4001.00000	0.93566
4002.00000	0.93528
4003.00000	0.93513
4004.00000	0.93458
4005.00000	0.93423
4006.00000	0.93494
4007.00000	0.93517
4008.00000	0.93516
4009.00000	0.93466
4010.00000	0.93461
4011.00000	0.93377
4012.00000	0.93438
4013.00000	0.93523
4014.00000	0.93500
4015.00000	0.93349
4016.00000	0.93399
4017.00000	0.93207
4018.00000	0.93255
4019.00000	0.93372
4020.00000	0.93388
4021.00000	0.93221
4022.00000	0.93212
4023.00000	0.93306
4024.00000	0.93379
4025.00000	0.93395
4026.00000	0.93427
4027.00000	0.93513
4028.00000	0.93508
4029.00000	0.93437
4030.00000	0.93461
4031.00000	0.93350
4032.00000	0.93403
4033.00000	0.93359
4034.00000	0.93527
4035.00000	0.93528
4036.00000	0.93313
4037.00000	0.93449
4038.00000	0.93558
4039.00000	0.93593
4040.00000	0.93456
4041.00000	0.93498
4042.00000	0.93482
4043.00000	0.93559
4044.00000	0.93533
4045.00000	0.93489
4046.00000	0.93449
4047.00000	0.93529
4048.00000	0.93537
4049.00000	0.93544
4050.00000	0.93475
4051.00000	0.93526
4052.00000	0.93572
4053.00000	0.93580
4054.00000	0.93420
4055.00000	0.93497
4056.00000	0.93500
4057.00000	0.93478
4058.00000	0.93441
4059.00000	0.93372
4060.00000	0.93396
4061.00000	0.93544
4062.00000	0.93483
4063.00000	0.93521
4064.00000	0.93566
4065.00000	0.93608
4066.00000	0.93590
4067.00000	0.93617
4068.00000	0.93531
4069.00000	0.93517
4070.00000	0.93488
4071.00000	0.93407
4072.00000	0.93454
4073.00000	0.93408
4074.00000	0.93392
4075.00000	0.93505
4076.00000	0.93526
4077.00000	0.93465
4078.00000	0.93502
4079.00000	0.93568
4080.00000	0.93580
4081.00000	0.93516
4082.00000	0.93433
4083.00000	0.93398
4084.00000	0.93479
4085.00000	0.93472
4086.00000	0.93561
4087.00000	0.93539
4088.00000	0.93601
4089.00000	0.93644
4090.00000	0.93552
4091.00000	0.93571
4092.00000	0.93610
4093.00000	0.93578
4094.00000	0.93605
4095.00000	0.93590
4096.00000	0.93530
4097.00000	0.93578
4098.00000	0.93613
4099.00000	0.93640
4100.00000	0.93501
4101.00000	0.93518
4102.00000	0.93508
4103.00000	0.93539
4104.00000	0.93598
4105.00000	0.93518
4106.00000	0.93550
4107.00000	0.93535
4108.00000	0.93506
4109.00000	0.93461
4110.00000	0.93504
4111.00000	0.93500
4112.00000	0.93460
4113.00000	0.93403
4114.00000	0.93472
4115.00000	0.93625
4116.00000	0.93582
4117.00000	0.93519
4118.00000	0.93517
4119.00000	0.93563
4120.00000	0.93504
4121.00000	0.93577
4122.00000	0.93435
4123.00000	0.93435
4124.00000	0.93498
4125.00000	0.93539
4126.00000	0.93348
4127.00000	0.93355
4128.00000	0.93429
4129.00000	0.93486
4130.00000	0.93456
4131.00000	0.93511
4132.00000	0.93481
4133.00000	0.93512
4134.00000	0.93573
4135.00000	0.93604
4136.00000	0.93573
4137.00000	0.93513
4138.00000	0.93423
4139.00000	0.93527
4140.00000	0.93618
4141.00000	0.93651
4142.00000	0.93561
4143.00000	0.93706
4144.00000	0.93520
4145.00000	0.93612
4146.00000	0.93569
4147.00000	0.93637
4148.00000	0.93602
4149.00000	0.93600
4150.00000	0.93625
4151.00000	0.93548
4152.00000	0.93518
4153.00000	0.93511
4154.00000	0.93552
4155.00000	0.93498
4156.00000	0.93534
4157.00000	0.93574
4158.00000	0.93556
4159.00000	0.93637
4160.00000	0.93588
4161.00000	0.93563
4162.00000	0.93585
4163.00000	0.93600
4164.00000	0.93491
4165.00000	0.93612
4166.00000	0.93584
4167.00000	0.93538
4168.00000	0.93449
4169.00000	0.93528
4170.00000	0.93525
4171.00000	0.93561
4172.00000	0.93578
4173.00000	0.93598
4174.00000	0.93475
4175.00000	0.93446
4176.00000	0.93451
4177.00000	0.93605
4178.00000	0.93603
4179.00000	0.93593
4180.00000	0.93521
4181.00000	0.93500
4182.00000	0.93517
4183.00000	0.93375
4184.00000	0.93365
4185.00000	0.93412
4186.00000	0.93443
4187.00000	0.93476
4188.00000	0.93457
4189.00000	0.93410
4190.00000	0.93424
4191.00000	0.93552
4192.00000	0.93487
4193.00000	0.93553
4194.00000	0.93564
4195.00000	0.93504
4196.00000	0.93482
4197.00000	0.93479
4198.00000	0.93560
4199.00000	0.93488
4200.00000	0.93460
4201.00000	0.93536
4202.00000	0.93445
4203.00000	0.93345
4204.00000	0.93503
4205.00000	0.93590
4206.00000	0.93530
4207.00000	0.93620
4208.00000	0.93536
4209.00000	0.93636
4210.00000	0.93574
4211.00000	0.93585
4212.00000	0.93625
4213.00000	0.93559
4214.00000	0.93590
4215.00000	0.93555
4216.00000	0.93555
4217.00000	0.93554
4218.00000	0.93485
4219.00000	0.93590
4220.00000	0.93589
4221.00000	0.93613
4222.00000	0.93564
4223.00000	0.93597
4224.00000	0.93617
4225.00000	0.93534
4226.00000	0.93585
4227.00000	0.93663
4228.00000	0.93595
4229.00000	0.93476
4230.00000	0.93509
4231.00000	0.93505
4232.00000	0.93426
4233.00000	0.93453
4234.00000	0.93554
4235.00000	0.93550
4236.00000	0.93546
4237.00000	0.93518
4238.00000	0.93556
4239.00000	0.93496
4240.00000	0.93554
4241.00000	0.93482
4242.00000	0.93582
4243.00000	0.93550
4244.00000	0.93666
4245.00000	0.93588
4246.00000	0.93539
4247.00000	0.93536
4248.00000	0.93543
4249.00000	0.93580
4250.00000	0.93522
4251.00000	0.93642
4252.00000	0.93574
4253.00000	0.93470
4254.00000	0.93553
4255.00000	0.93613
4256.00000	0.93671
4257.00000	0.93632
4258.00000	0.93563
4259.00000	0.93625
4260.00000	0.93502
4261.00000	0.93560
4262.00000	0.93497
4263.00000	0.93460
4264.00000	0.93482
4265.00000	0.93414
4266.00000	0.93435
4267.00000	0.93497
4268.00000	0.93593
4269.00000	0.93551
4270.00000	0.93535
4271.00000	0.93607
4272.00000	0.93674
4273.00000	0.93653
4274.00000	0.93636
4275.00000	0.93701
4276.00000	0.93611
4277.00000	0.93566
4278.00000	0.93557
4279.00000	0.93660
4280.00000	0.93512
4281.00000	0.93501
4282.00000	0.93689
4283.00000	0.93693
4284.00000	0.93543
4285.00000	0.93391
4286.00000	0.93562
4287.00000	0.93593
4288.00000	0.93584
4289.00000	0.93419
4290.00000	0.93544
4291.00000	0.93602
4292.00000	0.93709
4293.00000	0.93634
4294.00000	0.93593
4295.00000	0.93640
4296.00000	0.93598
4297.00000	0.93577
4298.00000	0.93539
4299.00000	0.93503
4300.00000	0.93585
4301.00000	0.93565
4302.00000	0.93632
4303.00000	0.93631
4304.00000	0.93621
4305.00000	0.93557
4306.00000	0.93640
4307.00000	0.93697
4308.00000	0.93693
4309.00000	0.93626
4310.00000	0.93635
4311.00000	0.93535
4312.00000	0.93628
4313.00000	0.93617
4314.00000	0.93609
4315.00000	0.93619
4316.00000	0.93672
4317.00000	0.93681
4318.00000	0.93625
4319.00000	0.93623
4320.00000	0.93573
4321.00000	0.93717
4322.00000	0.93649
4323.00000	0.93657
4324.00000	0.93565
4325.00000	0.93624
4326.00000	0.93611
4327.00000	0.93571
4328.00000	0.93709
4329.00000	0.93687
4330.00000	0.93656
4331.00000	0.93632
4332.00000	0.93746
4333.00000	0.93675
4334.00000	0.93626
4335.00000	0.93607
4336.00000	0.93716
4337.00000	0.93463
4338.00000	0.93451
4339.00000	0.93556
4340.00000	0.93528
4341.00000	0.93448
4342.00000	0.93405
4343.00000	0.93560
4344.00000	0.93541
4345.00000	0.93548
4346.00000	0.93536
4347.00000	0.93546
4348.00000	0.93488
4349.00000	0.93593
4350.00000	0.93591
4351.00000	0.93562
4352.00000	0.93650
4353.00000	0.93653
4354.00000	0.93573
4355.00000	0.93586
4356.00000	0.93591
4357.00000	0.93663
4358.00000	0.93659
4359.00000	0.93678
4360.00000	0.93626
4361.00000	0.93649
4362.00000	0.93747
4363.00000	0.93658
4364.00000	0.93630
4365.00000	0.93636
4366.00000	0.93667
4367.00000	0.93564
4368.00000	0.93501
4369.00000	0.93455
4370.00000	0.93610
4371.00000	0.93766
4372.00000	0.93686
4373.00000	0.93641
4374.00000	0.93670
4375.00000	0.93591
4376.00000	0.93580
4377.00000	0.93595
4378.00000	0.93633
4379.00000	0.93699
4380.00000	0.93661
4381.00000	0.93705
4382.00000	0.93684
4383.00000	0.93605
4384.00000	0.93682
4385.00000	0.93726
4386.00000	0.93747
4387.00000	0.93612
4388.00000	0.93679
4389.00000	0.93702
4390.00000	0.93635
4391.00000	0.93509
4392.00000	0.93732
4393.00000	0.93741
4394.00000	0.93655
4395.00000	0.93645
4396.00000	0.93745
4397.00000	0.93556
4398.00000	0.93370
4399.00000	0.93552
4400.00000	0.93606
4401.00000	0.93630
4402.00000	0.93560
4403.00000	0.93451
4404.00000	0.93443
4405.00000	0.93490
4406.00000	0.93549
4407.00000	0.93711
4408.00000	0.93656
4409.00000	0.93671
4410.00000	0.93650
4411.00000	0.93715
4412.00000	0.93716
4413.00000	0.93776
4414.00000	0.93686
4415.00000	0.93591
4416.00000	0.93696
4417.00000	0.93683
4418.00000	0.93639
4419.00000	0.93695
4420.00000	0.93656
4421.00000	0.93763
4422.00000	0.93670
4423.00000	0.93634
4424.00000	0.93745
4425.00000	0.93616
4426.00000	0.93599
4427.00000	0.93574
4428.00000	0.93398
4429.00000	0.93301
4430.00000	0.93462
4431.00000	0.93437
4432.00000	0.93551
4433.00000	0.93630
4434.00000	0.93536
4435.00000	0.93628
4436.00000	0.93589
4437.00000	0.93636
4438.00000	0.93503
4439.00000	0.93606
4440.00000	0.93698
4441.00000	0.93721
4442.00000	0.93680
4443.00000	0.93585
4444.00000	0.93458
4445.00000	0.93581
4446.00000	0.93568
4447.00000	0.93693
4448.00000	0.93722
4449.00000	0.93644
4450.00000	0.93598
4451.00000	0.93714
4452.00000	0.93667
4453.00000	0.93697
4454.00000	0.93653
4455.00000	0.93692
4456.00000	0.93624
4457.00000	0.93696
4458.00000	0.93619
4459.00000	0.93731
4460.00000	0.93814
4461.00000	0.93663
4462.00000	0.93676
4463.00000	0.93684
4464.00000	0.93650
4465.00000	0.93480
4466.00000	0.93433
4467.00000	0.93615
4468.00000	0.93629
4469.00000	0.93485
4470.00000	0.93521
4471.00000	0.93486
4472.00000	0.93531
4473.00000	0.93646
4474.00000	0.93613
4475.00000	0.93555
4476.00000	0.93640
4477.00000	0.93761
4478.00000	0.93660
4479.00000	0.93686
4480.00000	0.93650
4481.00000	0.93518
4482.00000	0.93468
4483.00000	0.93581
4484.00000	0.93467
4485.00000	0.93502
4486.00000	0.93611
4487.00000	0.93525
4488.00000	0.93551
4489.00000	0.93627
4490.00000	0.93676
4491.00000	0.93700
4492.00000	0.93505
4493.00000	0.93701
4494.00000	0.93656
4495.00000	0.93609
4496.00000	0.93587
4497.00000	0.93740
4498.00000	0.93684
4499.00000	0.93609
4500.00000	0.93603
4501.00000	0.93569
4502.00000	0.93594
4503.00000	0.93575
4504.00000	0.93518
4505.00000	0.93254
4506.00000	0.93524
4507.00000	0.93528
4508.00000	0.93631
4509.00000	0.93550
4510.00000	0.93764
4511.00000	0.93673
4512.00000	0.93638
4513.00000	0.93571
4514.00000	0.93617
4515.00000	0.93585
4516.00000	0.93591
4517.00000	0.93736
4518.00000	0.93702
4519.00000	0.93550
4520.00000	0.93405
4521.00000	0.93339
4522.00000	0.93447
4523.00000	0.93511
4524.00000	0.93349
4525.00000	0.93314
4526.00000	0.93495
4527.00000	0.93678
4528.00000	0.93558
4529.00000	0.93578
4530.00000	0.93714
4531.00000	0.93701
4532.00000	0.93650
4533.00000	0.93699
4534.00000	0.93672
4535.00000	0.93767
4536.00000	0.93792
4537.00000	0.93647
4538.00000	0.93756
4539.00000	0.93707
4540.00000	0.93673
4541.00000	0.93777
4542.00000	0.93714
4543.00000	0.93727
4544.00000	0.93734
4545.00000	0.93749
4546.00000	0.93708
4547.00000	0.93740
4548.00000	0.93754
4549.00000	0.93692
4550.00000	0.93764
4551.00000	0.93659
4552.00000	0.93734
4553.00000	0.93626
4554.00000	0.93700
4555.00000	0.93683
4556.00000	0.93617
4557.00000	0.93696
4558.00000	0.93821
4559.00000	0.93758
4560.00000	0.93642
4561.00000	0.93625
4562.00000	0.93712
4563.00000	0.93654
4564.00000	0.93575
4565.00000	0.93580
4566.00000	0.93733
4567.00000	0.93722
4568.00000	0.93691
4569.00000	0.93711
4570.00000	0.93650
4571.00000	0.93729
4572.00000	0.93690
4573.00000	0.93469
4574.00000	0.93638
4575.00000	0.93610
4576.00000	0.93616
4577.00000	0.93698
4578.00000	0.93614
4579.00000	0.93648
4580.00000	0.93589
4581.00000	0.93608
4582.00000	0.93666
4583.00000	0.93679
4584.00000	0.93698
4585.00000	0.93687
4586.00000	0.93563
4587.00000	0.93564
4588.00000	0.93564
4589.00000	0.93656
4590.00000	0.93661
4591.00000	0.93622
4592.00000	0.93615
4593.00000	0.93672
4594.00000	0.93767
4595.00000	0.93779
4596.00000	0.93744
4597.00000	0.93677
4598.00000	0.93695
4599.00000	0.93670
4600.00000	0.93603
4601.00000	0.93652
4602.00000	0.93706
4603.00000	0.93674
4604.00000	0.93637
4605.00000	0.93646
4606.00000	0.93549
4607.00000	0.93528
4608.00000	0.93661
4609.00000	0.93687
4610.00000	0.93625
4611.00000	0.93665
4612.00000	0.93570
4613.00000	0.93647
4614.00000	0.93652
4615.00000	0.93647
4616.00000	0.93677
4617.00000	0.93685
4618.00000	0.93722
4619.00000	0.93667
4620.00000	0.93729
4621.00000	0.93739
4622.00000	0.93823
4623.00000	0.93712
4624.00000	0.93709
4625.00000	0.93670
4626.00000	0.93698
4627.00000	0.93663
4628.00000	0.93657
4629.00000	0.93753
4630.00000	0.93744
4631.00000	0.93725
4632.00000	0.93689
4633.00000	0.93770
4634.00000	0.93687
4635.00000	0.93712
4636.00000	0.93785
4637.00000	0.93778
4638.00000	0.93648
4639.00000	0.93713
4640.00000	0.93718
4641.00000	0.93801
4642.00000	0.93707
4643.00000	0.93738
4644.00000	0.93743
4645.00000	0.93761
4646.00000	0.93788
4647.00000	0.93792
4648.00000	0.93776
4649.00000	0.93721
4650.00000	0.93793
4651.00000	0.93794
4652.00000	0.93730
4653.00000	0.93754
4654.00000	0.93662
4655.00000	0.93665
4656.00000	0.93681
4657.00000	0.93573
4658.00000	0.93645
4659.00000	0.93561
4660.00000	0.93601
4661.00000	0.93651
4662.00000	0.93723
4663.00000	0.93651
4664.00000	0.93716
4665.00000	0.93747
4666.00000	0.93753
4667.00000	0.93779
4668.00000	0.93654
4669.00000	0.93692
4670.00000	0.93719
4671.00000	0.93747
4672.00000	0.93787
4673.00000	0.93822
4674.00000	0.93713
4675.00000	0.93766
4676.00000	0.93733
4677.00000	0.93702
4678.00000	0.93771
4679.00000	0.93714
4680.00000	0.93810
4681.00000	0.93693
4682.00000	0.93800
4683.00000	0.93761
4684.00000	0.93815


==> Val_acc_converge.dat <==
0.00000	0.05432
1.00000	0.05432
2.00000	0.05432
3.00000	0.05432
4.00000	0.08515
5.00000	0.16405
6.00000	0.26908
7.00000	0.38993
8.00000	0.66195
9.00000	0.71944
10.00000	0.72476
11.00000	0.73408
12.00000	0.74615
13.00000	0.75427
14.00000	0.76365
15.00000	0.77034
16.00000	0.77312
17.00000	0.77471
18.00000	0.77558
19.00000	0.78127
20.00000	0.79508
21.00000	0.79546
22.00000	0.80241
23.00000	0.80594
24.00000	0.80515
25.00000	0.80959
26.00000	0.80747
27.00000	0.81264
28.00000	0.81554
29.00000	0.81903
30.00000	0.82066
31.00000	0.82379
32.00000	0.82417
33.00000	0.82239
34.00000	0.82241
35.00000	0.82674
36.00000	0.82812
37.00000	0.82884
38.00000	0.83101
39.00000	0.83159
40.00000	0.82718
41.00000	0.82858
42.00000	0.83130
43.00000	0.83157
44.00000	0.83463
45.00000	0.82677
46.00000	0.81987
47.00000	0.82108
48.00000	0.82342
49.00000	0.83406
50.00000	0.83364
51.00000	0.83513
52.00000	0.83677
53.00000	0.83925
54.00000	0.83707
55.00000	0.83879
56.00000	0.83565
57.00000	0.83538
58.00000	0.83340
59.00000	0.83593
60.00000	0.82899
61.00000	0.83891
62.00000	0.83044
63.00000	0.83839
64.00000	0.83848
65.00000	0.83832
66.00000	0.83569
67.00000	0.83725
68.00000	0.83594
69.00000	0.83906
70.00000	0.83787
71.00000	0.84051
72.00000	0.83911
73.00000	0.83961
74.00000	0.83902
75.00000	0.84007
76.00000	0.83643
77.00000	0.83539
78.00000	0.84038
79.00000	0.83590
80.00000	0.83786
81.00000	0.84139
82.00000	0.83141
83.00000	0.83470
84.00000	0.83931
85.00000	0.82031
86.00000	0.83386
87.00000	0.83592
88.00000	0.84062
89.00000	0.84116
90.00000	0.83872
91.00000	0.83922
92.00000	0.83666
93.00000	0.83159
94.00000	0.83322
95.00000	0.84162
96.00000	0.83661
97.00000	0.84199
98.00000	0.83639
99.00000	0.83236
100.00000	0.83355
101.00000	0.83723
102.00000	0.83422
103.00000	0.83641
104.00000	0.83853
105.00000	0.83327
106.00000	0.82874
107.00000	0.83368
108.00000	0.83384
109.00000	0.84046
110.00000	0.83735
111.00000	0.84144
112.00000	0.83567
113.00000	0.84527
114.00000	0.84059
115.00000	0.84081
116.00000	0.84223
117.00000	0.84055
118.00000	0.84209
119.00000	0.84083
120.00000	0.84615
121.00000	0.84620
122.00000	0.84389
123.00000	0.84668
124.00000	0.84696
125.00000	0.84625
126.00000	0.84546
127.00000	0.84640
128.00000	0.84688
129.00000	0.84822
130.00000	0.84807
131.00000	0.84442
132.00000	0.83613
133.00000	0.84074
134.00000	0.84035
135.00000	0.84804
136.00000	0.85067
137.00000	0.84912
138.00000	0.84955
139.00000	0.84330
140.00000	0.83475
141.00000	0.84367
142.00000	0.84607
143.00000	0.84271
144.00000	0.84479
145.00000	0.84441
146.00000	0.84215
147.00000	0.83648
148.00000	0.83741
149.00000	0.85316
150.00000	0.85217
151.00000	0.84824
152.00000	0.84571
153.00000	0.84478
154.00000	0.83665
155.00000	0.84401
156.00000	0.83313
157.00000	0.85022
158.00000	0.84659
159.00000	0.84231
160.00000	0.84004
161.00000	0.84611
162.00000	0.84017
163.00000	0.85351
164.00000	0.84717
165.00000	0.83692
166.00000	0.84432
167.00000	0.84341
168.00000	0.84430
169.00000	0.84570
170.00000	0.85297
171.00000	0.83595
172.00000	0.85335
173.00000	0.85303
174.00000	0.84790
175.00000	0.83903
176.00000	0.84723
177.00000	0.84777
178.00000	0.84807
179.00000	0.84730
180.00000	0.84860
181.00000	0.85164
182.00000	0.85479
183.00000	0.84577
184.00000	0.84674
185.00000	0.84629
186.00000	0.85187
187.00000	0.84038
188.00000	0.85261
189.00000	0.84773
190.00000	0.85319
191.00000	0.84428
192.00000	0.84745
193.00000	0.85128
194.00000	0.84513
195.00000	0.85374
196.00000	0.84828
197.00000	0.84494
198.00000	0.85358
199.00000	0.85672
200.00000	0.84919
201.00000	0.84725
202.00000	0.85326
203.00000	0.84869
204.00000	0.84552
205.00000	0.84725
206.00000	0.84884
207.00000	0.85308
208.00000	0.84852
209.00000	0.84603
210.00000	0.84892
211.00000	0.85839
212.00000	0.83150
213.00000	0.85067
214.00000	0.79142
215.00000	0.83358
216.00000	0.83584
217.00000	0.85311
218.00000	0.83732
219.00000	0.83392
220.00000	0.84700
221.00000	0.85311
222.00000	0.84559
223.00000	0.85837
224.00000	0.84903
225.00000	0.85076
226.00000	0.84737
227.00000	0.85379
228.00000	0.85797
229.00000	0.86129
230.00000	0.85778
231.00000	0.85292
232.00000	0.85902
233.00000	0.84096
234.00000	0.85392
235.00000	0.84372
236.00000	0.83157
237.00000	0.85314
238.00000	0.84014
239.00000	0.85168
240.00000	0.84175
241.00000	0.84722
242.00000	0.85335
243.00000	0.83789
244.00000	0.85169
245.00000	0.85578
246.00000	0.83610
247.00000	0.84671
248.00000	0.85222
249.00000	0.83701
250.00000	0.84739
251.00000	0.83369
252.00000	0.82130
253.00000	0.81904
254.00000	0.85461
255.00000	0.84614
256.00000	0.85017
257.00000	0.84958
258.00000	0.84998
259.00000	0.84825
260.00000	0.84721
261.00000	0.83940
262.00000	0.79019
263.00000	0.81201
264.00000	0.83028
265.00000	0.81820
266.00000	0.85195
267.00000	0.85831
268.00000	0.84848
269.00000	0.85588
270.00000	0.83864
271.00000	0.82210
272.00000	0.83085
273.00000	0.84585
274.00000	0.83564
275.00000	0.84316
276.00000	0.84636
277.00000	0.85787
278.00000	0.83694
279.00000	0.84140
280.00000	0.83836
281.00000	0.84735
282.00000	0.82357
283.00000	0.83827
284.00000	0.81703
285.00000	0.83145
286.00000	0.86049
287.00000	0.83126
288.00000	0.82438
289.00000	0.83637
290.00000	0.81732
291.00000	0.82876
292.00000	0.83405
293.00000	0.85792
294.00000	0.81867
295.00000	0.84416
296.00000	0.85345
297.00000	0.86018
298.00000	0.81919
299.00000	0.83105
300.00000	0.84125
301.00000	0.84531
302.00000	0.85129
303.00000	0.84658
304.00000	0.85116
305.00000	0.85742
306.00000	0.86949
307.00000	0.84940
308.00000	0.85041
309.00000	0.84929
310.00000	0.82909
311.00000	0.86541
312.00000	0.83686
313.00000	0.86968
314.00000	0.84895
315.00000	0.83567
316.00000	0.84157
317.00000	0.85307
318.00000	0.86457
319.00000	0.85127
320.00000	0.86878
321.00000	0.86658
322.00000	0.87011
323.00000	0.86665
324.00000	0.86063
325.00000	0.86264
326.00000	0.85555
327.00000	0.85223
328.00000	0.86639
329.00000	0.85909
330.00000	0.85660
331.00000	0.84256
332.00000	0.78544
333.00000	0.83492
334.00000	0.84879
335.00000	0.86347
336.00000	0.85671
337.00000	0.85895
338.00000	0.84361
339.00000	0.84290
340.00000	0.84493
341.00000	0.86426
342.00000	0.86576
343.00000	0.87163
344.00000	0.84947
345.00000	0.86440
346.00000	0.85515
347.00000	0.83673
348.00000	0.82383
349.00000	0.80147
350.00000	0.86608
351.00000	0.86455
352.00000	0.86959
353.00000	0.86682
354.00000	0.87341
355.00000	0.87916
356.00000	0.87645
357.00000	0.86538
358.00000	0.85794
359.00000	0.86634
360.00000	0.87169
361.00000	0.86406
362.00000	0.87641
363.00000	0.87479
364.00000	0.86510
365.00000	0.85237
366.00000	0.85871
367.00000	0.86548
368.00000	0.87086
369.00000	0.86514
370.00000	0.87410
371.00000	0.88008
372.00000	0.87264
373.00000	0.86554
374.00000	0.87315
375.00000	0.87950
376.00000	0.84482
377.00000	0.83588
378.00000	0.87621
379.00000	0.84341
380.00000	0.82829
381.00000	0.83795
382.00000	0.84895
383.00000	0.85512
384.00000	0.85968
385.00000	0.84072
386.00000	0.87317
387.00000	0.81027
388.00000	0.83026
389.00000	0.86460
390.00000	0.84748
391.00000	0.83114
392.00000	0.83855
393.00000	0.86762
394.00000	0.84040
395.00000	0.86619
396.00000	0.86777
397.00000	0.87190
398.00000	0.86087
399.00000	0.83047
400.00000	0.85843
401.00000	0.82249
402.00000	0.83649
403.00000	0.84507
404.00000	0.86165
405.00000	0.86369
406.00000	0.86888
407.00000	0.83884
408.00000	0.83759
409.00000	0.84073
410.00000	0.86538
411.00000	0.86765
412.00000	0.87370
413.00000	0.87606
414.00000	0.85671
415.00000	0.87871
416.00000	0.87371
417.00000	0.87687
418.00000	0.87876
419.00000	0.86349
420.00000	0.87748
421.00000	0.87150
422.00000	0.80788
423.00000	0.83467
424.00000	0.86902
425.00000	0.87920
426.00000	0.86509
427.00000	0.87070
428.00000	0.87966
429.00000	0.87816
430.00000	0.86915
431.00000	0.87503
432.00000	0.85743
433.00000	0.88126
434.00000	0.84651
435.00000	0.87529
436.00000	0.87162
437.00000	0.86686
438.00000	0.86777
439.00000	0.85441
440.00000	0.86101
441.00000	0.88083
442.00000	0.87268
443.00000	0.88109
444.00000	0.88236
445.00000	0.86902
446.00000	0.87758
447.00000	0.88021
448.00000	0.88026
449.00000	0.87856
450.00000	0.85571
451.00000	0.87265
452.00000	0.85285
453.00000	0.86741
454.00000	0.85890
455.00000	0.85072
456.00000	0.86843
457.00000	0.87698
458.00000	0.87615
459.00000	0.87541
460.00000	0.87630
461.00000	0.87760
462.00000	0.88024
463.00000	0.87296
464.00000	0.87393
465.00000	0.87506
466.00000	0.86733
467.00000	0.86721
468.00000	0.86580
469.00000	0.84987
470.00000	0.83916
471.00000	0.85617
472.00000	0.87055
473.00000	0.85471
474.00000	0.83115
475.00000	0.86844
476.00000	0.87818
477.00000	0.87750
478.00000	0.87591
479.00000	0.87111
480.00000	0.85959
481.00000	0.86950
482.00000	0.84081
483.00000	0.87182
484.00000	0.85550
485.00000	0.86416
486.00000	0.87735
487.00000	0.87775
488.00000	0.87468
489.00000	0.86903
490.00000	0.87645
491.00000	0.87987
492.00000	0.85514
493.00000	0.85907
494.00000	0.87029
495.00000	0.87837
496.00000	0.86741
497.00000	0.84944
498.00000	0.87201
499.00000	0.86097
500.00000	0.87774
501.00000	0.87221
502.00000	0.87285
503.00000	0.84653
504.00000	0.86569
505.00000	0.85786
506.00000	0.86795
507.00000	0.88080
508.00000	0.86094
509.00000	0.87821
510.00000	0.87697
511.00000	0.86681
512.00000	0.87963
513.00000	0.87848
514.00000	0.87334
515.00000	0.88188
516.00000	0.87885
517.00000	0.88002
518.00000	0.88066
519.00000	0.87517
520.00000	0.86683
521.00000	0.87383
522.00000	0.86560
523.00000	0.86254
524.00000	0.85863
525.00000	0.83860
526.00000	0.87048
527.00000	0.86248
528.00000	0.87102
529.00000	0.85861
530.00000	0.79832
531.00000	0.85241
532.00000	0.84709
533.00000	0.84816
534.00000	0.83246
535.00000	0.86400
536.00000	0.86880
537.00000	0.88296
538.00000	0.86572
539.00000	0.87424
540.00000	0.87933
541.00000	0.87049
542.00000	0.87879
543.00000	0.86135
544.00000	0.87264
545.00000	0.87035
546.00000	0.87849
547.00000	0.88172
548.00000	0.87424
549.00000	0.87963
550.00000	0.87529
551.00000	0.86633
552.00000	0.86496
553.00000	0.86380
554.00000	0.87487
555.00000	0.86598
556.00000	0.87383
557.00000	0.87806
558.00000	0.88006
559.00000	0.87891
560.00000	0.87987
561.00000	0.86576
562.00000	0.84104
563.00000	0.87678
564.00000	0.85235
565.00000	0.84838
566.00000	0.87583
567.00000	0.84828
568.00000	0.85325
569.00000	0.86858
570.00000	0.86666
571.00000	0.87640
572.00000	0.87905
573.00000	0.88253
574.00000	0.88312
575.00000	0.87662
576.00000	0.85694
577.00000	0.85621
578.00000	0.86646
579.00000	0.87970
580.00000	0.88110
581.00000	0.87703
582.00000	0.87854
583.00000	0.87533
584.00000	0.87975
585.00000	0.87397
586.00000	0.87426
587.00000	0.86628
588.00000	0.86976
589.00000	0.87594
590.00000	0.86624
591.00000	0.87455
592.00000	0.87945
593.00000	0.86151
594.00000	0.87689
595.00000	0.86779
596.00000	0.88224
597.00000	0.85483
598.00000	0.88091
599.00000	0.87618
600.00000	0.87312
601.00000	0.88806
602.00000	0.87364
603.00000	0.87917
604.00000	0.86145
605.00000	0.87664
606.00000	0.88082
607.00000	0.88366
608.00000	0.88482
609.00000	0.88074
610.00000	0.88122
611.00000	0.88346
612.00000	0.88375
613.00000	0.88388
614.00000	0.88409
615.00000	0.88263
616.00000	0.88247
617.00000	0.88374
618.00000	0.88313
619.00000	0.88542
620.00000	0.88295
621.00000	0.88762
622.00000	0.88574
623.00000	0.88037
624.00000	0.88144
625.00000	0.88390
626.00000	0.88429
627.00000	0.88093
628.00000	0.86843
629.00000	0.87835
630.00000	0.88278
631.00000	0.88585
632.00000	0.88674
633.00000	0.88636
634.00000	0.88481
635.00000	0.88650
636.00000	0.88019
637.00000	0.88632
638.00000	0.88369
639.00000	0.88390
640.00000	0.88686
641.00000	0.87807
642.00000	0.87987
643.00000	0.88223
644.00000	0.88596
645.00000	0.88685
646.00000	0.88061
647.00000	0.88632
648.00000	0.88872
649.00000	0.88715
650.00000	0.88494
651.00000	0.88347
652.00000	0.88660
653.00000	0.88573
654.00000	0.88505
655.00000	0.88429
656.00000	0.88572
657.00000	0.88537
658.00000	0.88662
659.00000	0.88317
660.00000	0.88621
661.00000	0.88717
662.00000	0.88495
663.00000	0.88505
664.00000	0.88815
665.00000	0.88466
666.00000	0.88125
667.00000	0.88271
668.00000	0.88341
669.00000	0.88698
670.00000	0.88725
671.00000	0.88481
672.00000	0.88770
673.00000	0.88418
674.00000	0.88451
675.00000	0.88736
676.00000	0.88786
677.00000	0.88531
678.00000	0.88688
679.00000	0.87707
680.00000	0.88823
681.00000	0.87901
682.00000	0.88113
683.00000	0.88408
684.00000	0.88759
685.00000	0.87706
686.00000	0.88461
687.00000	0.88344
688.00000	0.88185
689.00000	0.88259
690.00000	0.88437
691.00000	0.88210
692.00000	0.88761
693.00000	0.88307
694.00000	0.88769
695.00000	0.88680
696.00000	0.88336
697.00000	0.88584
698.00000	0.88863
699.00000	0.88335
700.00000	0.88299
701.00000	0.88834
702.00000	0.88492
703.00000	0.88627
704.00000	0.88821
705.00000	0.88508
706.00000	0.88737
707.00000	0.88494
708.00000	0.88546
709.00000	0.88627
710.00000	0.88697
711.00000	0.88752
712.00000	0.88783
713.00000	0.88689
714.00000	0.88753
715.00000	0.88674
716.00000	0.88848
717.00000	0.88751
718.00000	0.88896
719.00000	0.88828
720.00000	0.88874
721.00000	0.88814
722.00000	0.88947
723.00000	0.88651
724.00000	0.88796
725.00000	0.88421
726.00000	0.88598
727.00000	0.88521
728.00000	0.88450
729.00000	0.88286
730.00000	0.88936
731.00000	0.88087
732.00000	0.88458
733.00000	0.88974
734.00000	0.88345
735.00000	0.88883
736.00000	0.89011
737.00000	0.88877
738.00000	0.88407
739.00000	0.88398
740.00000	0.88583
741.00000	0.88587
742.00000	0.87990
743.00000	0.88814
744.00000	0.88102
745.00000	0.88039
746.00000	0.88749
747.00000	0.88784
748.00000	0.88179
749.00000	0.88060
750.00000	0.88503
751.00000	0.89043
752.00000	0.88038
753.00000	0.89007
754.00000	0.88898
755.00000	0.88165
756.00000	0.88750
757.00000	0.88726
758.00000	0.87639
759.00000	0.88107
760.00000	0.88930
761.00000	0.88901
762.00000	0.88821
763.00000	0.88757
764.00000	0.88487
765.00000	0.88866
766.00000	0.88820
767.00000	0.88834
768.00000	0.88207
769.00000	0.88146
770.00000	0.88560
771.00000	0.88810
772.00000	0.88508
773.00000	0.88858
774.00000	0.88848
775.00000	0.88532
776.00000	0.87745
777.00000	0.88483
778.00000	0.88700
779.00000	0.87833
780.00000	0.88653
781.00000	0.88888
782.00000	0.89148
783.00000	0.89195
784.00000	0.88528
785.00000	0.88733
786.00000	0.88817
787.00000	0.88847
788.00000	0.88578
789.00000	0.88405
790.00000	0.88577
791.00000	0.88966
792.00000	0.89063
793.00000	0.88949
794.00000	0.88776
795.00000	0.88940
796.00000	0.88720
797.00000	0.89051
798.00000	0.89229
799.00000	0.88977
800.00000	0.89032
801.00000	0.89095
802.00000	0.87318
803.00000	0.88870
804.00000	0.88943
805.00000	0.88776
806.00000	0.88898
807.00000	0.88526
808.00000	0.88883
809.00000	0.88853
810.00000	0.88701
811.00000	0.88818
812.00000	0.89131
813.00000	0.88854
814.00000	0.89161
815.00000	0.89069
816.00000	0.88597
817.00000	0.87649
818.00000	0.88754
819.00000	0.88819
820.00000	0.88812
821.00000	0.89169
822.00000	0.88906
823.00000	0.88853
824.00000	0.89166
825.00000	0.88908
826.00000	0.89154
827.00000	0.88299
828.00000	0.88757
829.00000	0.88749
830.00000	0.88932
831.00000	0.88394
832.00000	0.89304
833.00000	0.89112
834.00000	0.89099
835.00000	0.88948
836.00000	0.88267
837.00000	0.88928
838.00000	0.89101
839.00000	0.88678
840.00000	0.88037
841.00000	0.87499
842.00000	0.88459
843.00000	0.88714
844.00000	0.88379
845.00000	0.88769
846.00000	0.88894
847.00000	0.88416
848.00000	0.87261
849.00000	0.88991
850.00000	0.88837
851.00000	0.88606
852.00000	0.88197
853.00000	0.89166
854.00000	0.89028
855.00000	0.88374
856.00000	0.89160
857.00000	0.89215
858.00000	0.89179
859.00000	0.89058
860.00000	0.89146
861.00000	0.88745
862.00000	0.88506
863.00000	0.89087
864.00000	0.88852
865.00000	0.88527
866.00000	0.89228
867.00000	0.88743
868.00000	0.89208
869.00000	0.89016
870.00000	0.88939
871.00000	0.88969
872.00000	0.88770
873.00000	0.89023
874.00000	0.89346
875.00000	0.88970
876.00000	0.89313
877.00000	0.88373
878.00000	0.88467
879.00000	0.88439
880.00000	0.89275
881.00000	0.89293
882.00000	0.88962
883.00000	0.88696
884.00000	0.88890
885.00000	0.88967
886.00000	0.89031
887.00000	0.89181
888.00000	0.89348
889.00000	0.89134
890.00000	0.89209
891.00000	0.89007
892.00000	0.88600
893.00000	0.89221
894.00000	0.89019
895.00000	0.89451
896.00000	0.89037
897.00000	0.88786
898.00000	0.88873
899.00000	0.89398
900.00000	0.88869
901.00000	0.88961
902.00000	0.89110
903.00000	0.89322
904.00000	0.89201
905.00000	0.89362
906.00000	0.89070
907.00000	0.89039
908.00000	0.88744
909.00000	0.89215
910.00000	0.88996
911.00000	0.89350
912.00000	0.89333
913.00000	0.88859
914.00000	0.88457
915.00000	0.88686
916.00000	0.88713
917.00000	0.87305
918.00000	0.88324
919.00000	0.89097
920.00000	0.88936
921.00000	0.89259
922.00000	0.87702
923.00000	0.87498
924.00000	0.87838
925.00000	0.88732
926.00000	0.88674
927.00000	0.88869
928.00000	0.89316
929.00000	0.88678
930.00000	0.89133
931.00000	0.88592
932.00000	0.89108
933.00000	0.89206
934.00000	0.89426
935.00000	0.89032
936.00000	0.89032
937.00000	0.88927
938.00000	0.87910
939.00000	0.88900
940.00000	0.88440
941.00000	0.88411
942.00000	0.89231
943.00000	0.88794
944.00000	0.88866
945.00000	0.89015
946.00000	0.88793
947.00000	0.88895
948.00000	0.89329
949.00000	0.89092
950.00000	0.89136
951.00000	0.89019
952.00000	0.89311
953.00000	0.89366
954.00000	0.89062
955.00000	0.89193
956.00000	0.89157
957.00000	0.89063
958.00000	0.89213
959.00000	0.89253
960.00000	0.88488
961.00000	0.89206
962.00000	0.89420
963.00000	0.87168
964.00000	0.88331
965.00000	0.89297
966.00000	0.88575
967.00000	0.89106
968.00000	0.89188
969.00000	0.89120
970.00000	0.89268
971.00000	0.89108
972.00000	0.88578
973.00000	0.87429
974.00000	0.89296
975.00000	0.88751
976.00000	0.89337
977.00000	0.89314
978.00000	0.89050
979.00000	0.88839
980.00000	0.88773
981.00000	0.89177
982.00000	0.89290
983.00000	0.88948
984.00000	0.88810
985.00000	0.88686
986.00000	0.88748
987.00000	0.89369
988.00000	0.89324
989.00000	0.89504
990.00000	0.89374
991.00000	0.89245
992.00000	0.89162
993.00000	0.89579
994.00000	0.89534
995.00000	0.89195
996.00000	0.88268
997.00000	0.88415
998.00000	0.89401
999.00000	0.88881
1000.00000	0.89484
1001.00000	0.89402
1002.00000	0.88892
1003.00000	0.89196
1004.00000	0.89576
1005.00000	0.88687
1006.00000	0.88955
1007.00000	0.89321
1008.00000	0.89129
1009.00000	0.89423
1010.00000	0.89711
1011.00000	0.89621
1012.00000	0.89604
1013.00000	0.89374
1014.00000	0.89585
1015.00000	0.89295
1016.00000	0.89662
1017.00000	0.89725
1018.00000	0.89266
1019.00000	0.89196
1020.00000	0.89777
1021.00000	0.89359
1022.00000	0.89216
1023.00000	0.87877
1024.00000	0.89635
1025.00000	0.89548
1026.00000	0.89473
1027.00000	0.89359
1028.00000	0.89656
1029.00000	0.89679
1030.00000	0.89549
1031.00000	0.88995
1032.00000	0.89458
1033.00000	0.89534
1034.00000	0.89767
1035.00000	0.89711
1036.00000	0.89776
1037.00000	0.89191
1038.00000	0.87588
1039.00000	0.89756
1040.00000	0.89347
1041.00000	0.89023
1042.00000	0.89832
1043.00000	0.89622
1044.00000	0.89270
1045.00000	0.87423
1046.00000	0.89523
1047.00000	0.89756
1048.00000	0.88950
1049.00000	0.89211
1050.00000	0.88908
1051.00000	0.88796
1052.00000	0.89334
1053.00000	0.88529
1054.00000	0.88715
1055.00000	0.89820
1056.00000	0.89467
1057.00000	0.89633
1058.00000	0.89472
1059.00000	0.89527
1060.00000	0.89222
1061.00000	0.89205
1062.00000	0.89585
1063.00000	0.89822
1064.00000	0.89199
1065.00000	0.89482
1066.00000	0.89612
1067.00000	0.89656
1068.00000	0.89437
1069.00000	0.89572
1070.00000	0.89226
1071.00000	0.89895
1072.00000	0.89493
1073.00000	0.89795
1074.00000	0.89977
1075.00000	0.89532
1076.00000	0.89150
1077.00000	0.88831
1078.00000	0.89199
1079.00000	0.89609
1080.00000	0.89384
1081.00000	0.88980
1082.00000	0.89466
1083.00000	0.89473
1084.00000	0.89137
1085.00000	0.89567
1086.00000	0.88571
1087.00000	0.89746
1088.00000	0.88939
1089.00000	0.89999
1090.00000	0.89783
1091.00000	0.88714
1092.00000	0.89973
1093.00000	0.89694
1094.00000	0.89877
1095.00000	0.90121
1096.00000	0.89892
1097.00000	0.90035
1098.00000	0.89964
1099.00000	0.89591
1100.00000	0.90057
1101.00000	0.89427
1102.00000	0.89113
1103.00000	0.89474
1104.00000	0.89493
1105.00000	0.89919
1106.00000	0.90199
1107.00000	0.89861
1108.00000	0.89723
1109.00000	0.89791
1110.00000	0.89769
1111.00000	0.90273
1112.00000	0.90200
1113.00000	0.89466
1114.00000	0.90123
1115.00000	0.89835
1116.00000	0.90148
1117.00000	0.90047
1118.00000	0.90235
1119.00000	0.90423
1120.00000	0.90139
1121.00000	0.89651
1122.00000	0.89933
1123.00000	0.90139
1124.00000	0.90156
1125.00000	0.90154
1126.00000	0.90094
1127.00000	0.90292
1128.00000	0.90366
1129.00000	0.89727
1130.00000	0.89953
1131.00000	0.90234
1132.00000	0.88765
1133.00000	0.89388
1134.00000	0.89827
1135.00000	0.89807
1136.00000	0.89094
1137.00000	0.90063
1138.00000	0.90296
1139.00000	0.90387
1140.00000	0.90028
1141.00000	0.90019
1142.00000	0.89921
1143.00000	0.89732
1144.00000	0.89939
1145.00000	0.89893
1146.00000	0.89002
1147.00000	0.89620
1148.00000	0.89765
1149.00000	0.90056
1150.00000	0.89485
1151.00000	0.89982
1152.00000	0.90341
1153.00000	0.90134
1154.00000	0.90064
1155.00000	0.89998
1156.00000	0.89980
1157.00000	0.90341
1158.00000	0.89753
1159.00000	0.89495
1160.00000	0.89721
1161.00000	0.89744
1162.00000	0.89503
1163.00000	0.90042
1164.00000	0.88697
1165.00000	0.89625
1166.00000	0.89859
1167.00000	0.90038
1168.00000	0.89036
1169.00000	0.89722
1170.00000	0.89446
1171.00000	0.89198
1172.00000	0.89346
1173.00000	0.89980
1174.00000	0.89683
1175.00000	0.90639
1176.00000	0.90089
1177.00000	0.89861
1178.00000	0.90620
1179.00000	0.89764
1180.00000	0.89699
1181.00000	0.89941
1182.00000	0.89283
1183.00000	0.89909
1184.00000	0.90489
1185.00000	0.90193
1186.00000	0.89920
1187.00000	0.86698
1188.00000	0.88801
1189.00000	0.90421
1190.00000	0.90164
1191.00000	0.90325
1192.00000	0.89574
1193.00000	0.90541
1194.00000	0.90474
1195.00000	0.90344
1196.00000	0.90421
1197.00000	0.89941
1198.00000	0.90022
1199.00000	0.90094
1200.00000	0.89825
1201.00000	0.88196
1202.00000	0.89053
1203.00000	0.89699
1204.00000	0.90103
1205.00000	0.90007
1206.00000	0.90122
1207.00000	0.89723
1208.00000	0.90096
1209.00000	0.90171
1210.00000	0.90003
1211.00000	0.90460
1212.00000	0.89889
1213.00000	0.89381
1214.00000	0.89767
1215.00000	0.90493
1216.00000	0.88606
1217.00000	0.89771
1218.00000	0.90120
1219.00000	0.90201
1220.00000	0.89716
1221.00000	0.89777
1222.00000	0.90306
1223.00000	0.90038
1224.00000	0.90146
1225.00000	0.90130
1226.00000	0.89654
1227.00000	0.90182
1228.00000	0.90371
1229.00000	0.89739
1230.00000	0.89546
1231.00000	0.90469
1232.00000	0.90538
1233.00000	0.90382
1234.00000	0.90416
1235.00000	0.90329
1236.00000	0.90254
1237.00000	0.90234
1238.00000	0.90120
1239.00000	0.89412
1240.00000	0.90363
1241.00000	0.90212
1242.00000	0.89453
1243.00000	0.90417
1244.00000	0.90184
1245.00000	0.89823
1246.00000	0.89646
1247.00000	0.89376
1248.00000	0.89913
1249.00000	0.89787
1250.00000	0.90385
1251.00000	0.89882
1252.00000	0.89307
1253.00000	0.89566
1254.00000	0.89936
1255.00000	0.89731
1256.00000	0.89415
1257.00000	0.88331
1258.00000	0.89106
1259.00000	0.85673
1260.00000	0.88940
1261.00000	0.89777
1262.00000	0.89602
1263.00000	0.90320
1264.00000	0.89395
1265.00000	0.89348
1266.00000	0.89591
1267.00000	0.90075
1268.00000	0.90588
1269.00000	0.90489
1270.00000	0.90545
1271.00000	0.90098
1272.00000	0.89779
1273.00000	0.90051
1274.00000	0.90625
1275.00000	0.89683
1276.00000	0.90179
1277.00000	0.89877
1278.00000	0.89840
1279.00000	0.89949
1280.00000	0.87177
1281.00000	0.87426
1282.00000	0.90516
1283.00000	0.88167
1284.00000	0.89157
1285.00000	0.90013
1286.00000	0.89211
1287.00000	0.89332
1288.00000	0.90056
1289.00000	0.89709
1290.00000	0.86473
1291.00000	0.89925
1292.00000	0.88357
1293.00000	0.90182
1294.00000	0.88778
1295.00000	0.89728
1296.00000	0.89361
1297.00000	0.89215
1298.00000	0.90212
1299.00000	0.89650
1300.00000	0.89540
1301.00000	0.89812
1302.00000	0.89368
1303.00000	0.90695
1304.00000	0.89986
1305.00000	0.90176
1306.00000	0.89067
1307.00000	0.90377
1308.00000	0.90446
1309.00000	0.90276
1310.00000	0.90533
1311.00000	0.90477
1312.00000	0.90615
1313.00000	0.90075
1314.00000	0.90529
1315.00000	0.90778
1316.00000	0.90891
1317.00000	0.90979
1318.00000	0.90836
1319.00000	0.90655
1320.00000	0.90165
1321.00000	0.90375
1322.00000	0.91241
1323.00000	0.91002
1324.00000	0.91112
1325.00000	0.90883
1326.00000	0.90479
1327.00000	0.89763
1328.00000	0.89908
1329.00000	0.90309
1330.00000	0.90988
1331.00000	0.91067
1332.00000	0.89695
1333.00000	0.90721
1334.00000	0.89516
1335.00000	0.90893
1336.00000	0.91119
1337.00000	0.91087
1338.00000	0.91077
1339.00000	0.90722
1340.00000	0.90444
1341.00000	0.90611
1342.00000	0.90610
1343.00000	0.90941
1344.00000	0.90378
1345.00000	0.90551
1346.00000	0.90069
1347.00000	0.90956
1348.00000	0.90655
1349.00000	0.90624
1350.00000	0.91004
1351.00000	0.90654
1352.00000	0.90506
1353.00000	0.88690
1354.00000	0.90992
1355.00000	0.90446
1356.00000	0.90783
1357.00000	0.90657
1358.00000	0.91111
1359.00000	0.90867
1360.00000	0.91186
1361.00000	0.90909
1362.00000	0.91266
1363.00000	0.91162
1364.00000	0.90900
1365.00000	0.91122
1366.00000	0.91129
1367.00000	0.91472
1368.00000	0.91194
1369.00000	0.91076
1370.00000	0.90664
1371.00000	0.91211
1372.00000	0.89702
1373.00000	0.91150
1374.00000	0.90994
1375.00000	0.91109
1376.00000	0.91149
1377.00000	0.91307
1378.00000	0.91146
1379.00000	0.91205
1380.00000	0.90992
1381.00000	0.90326
1382.00000	0.90817
1383.00000	0.91361
1384.00000	0.91048
1385.00000	0.91165
1386.00000	0.91212
1387.00000	0.91015
1388.00000	0.90259
1389.00000	0.91016
1390.00000	0.90617
1391.00000	0.91173
1392.00000	0.91116
1393.00000	0.90496
1394.00000	0.90188
1395.00000	0.91160
1396.00000	0.91154
1397.00000	0.90747
1398.00000	0.90358
1399.00000	0.90695
1400.00000	0.91215
1401.00000	0.91266
1402.00000	0.90689
1403.00000	0.91149
1404.00000	0.90636
1405.00000	0.91351
1406.00000	0.91350
1407.00000	0.91429
1408.00000	0.90910
1409.00000	0.91248
1410.00000	0.91209
1411.00000	0.91131
1412.00000	0.91215
1413.00000	0.91448
1414.00000	0.91357
1415.00000	0.91001
1416.00000	0.90908
1417.00000	0.91289
1418.00000	0.91429
1419.00000	0.91417
1420.00000	0.91148
1421.00000	0.91264
1422.00000	0.91127
1423.00000	0.91060
1424.00000	0.90940
1425.00000	0.90774
1426.00000	0.90898
1427.00000	0.90686
1428.00000	0.91093
1429.00000	0.91118
1430.00000	0.90981
1431.00000	0.91185
1432.00000	0.90582
1433.00000	0.91423
1434.00000	0.91125
1435.00000	0.90863
1436.00000	0.91326
1437.00000	0.91146
1438.00000	0.91521
1439.00000	0.91624
1440.00000	0.91312
1441.00000	0.91013
1442.00000	0.91508
1443.00000	0.91234
1444.00000	0.90940
1445.00000	0.91137
1446.00000	0.90485
1447.00000	0.91196
1448.00000	0.91125
1449.00000	0.91273
1450.00000	0.90185
1451.00000	0.90359
1452.00000	0.90759
1453.00000	0.91321
1454.00000	0.91013
1455.00000	0.90970
1456.00000	0.91225
1457.00000	0.91462
1458.00000	0.91296
1459.00000	0.90872
1460.00000	0.90389
1461.00000	0.91249
1462.00000	0.91168
1463.00000	0.91569
1464.00000	0.91296
1465.00000	0.90738
1466.00000	0.91503
1467.00000	0.91252
1468.00000	0.91224
1469.00000	0.91420
1470.00000	0.91406
1471.00000	0.91485
1472.00000	0.90588
1473.00000	0.91527
1474.00000	0.91401
1475.00000	0.91576
1476.00000	0.90792
1477.00000	0.91428
1478.00000	0.91211
1479.00000	0.90913
1480.00000	0.91152
1481.00000	0.91404
1482.00000	0.91310
1483.00000	0.91289
1484.00000	0.91086
1485.00000	0.91581
1486.00000	0.91132
1487.00000	0.91302
1488.00000	0.91147
1489.00000	0.91663
1490.00000	0.91557
1491.00000	0.90943
1492.00000	0.90677
1493.00000	0.91472
1494.00000	0.91361
1495.00000	0.91277
1496.00000	0.91430
1497.00000	0.91555
1498.00000	0.91665
1499.00000	0.91336
1500.00000	0.91349
1501.00000	0.90362
1502.00000	0.91278
1503.00000	0.91563
1504.00000	0.91465
1505.00000	0.90539
1506.00000	0.90580
1507.00000	0.91343
1508.00000	0.90936
1509.00000	0.91306
1510.00000	0.91379
1511.00000	0.91576
1512.00000	0.90656
1513.00000	0.91416
1514.00000	0.91353
1515.00000	0.91217
1516.00000	0.91016
1517.00000	0.91420
1518.00000	0.91072
1519.00000	0.91554
1520.00000	0.91686
1521.00000	0.91675
1522.00000	0.91189
1523.00000	0.90476
1524.00000	0.91561
1525.00000	0.91250
1526.00000	0.91174
1527.00000	0.91670
1528.00000	0.91791
1529.00000	0.91641
1530.00000	0.91755
1531.00000	0.91565
1532.00000	0.91428
1533.00000	0.91669
1534.00000	0.91541
1535.00000	0.91689
1536.00000	0.91373
1537.00000	0.90594
1538.00000	0.90908
1539.00000	0.91825
1540.00000	0.91542
1541.00000	0.91573
1542.00000	0.91358
1543.00000	0.91517
1544.00000	0.91367
1545.00000	0.91171
1546.00000	0.91287
1547.00000	0.91450
1548.00000	0.91426
1549.00000	0.91424
1550.00000	0.91406
1551.00000	0.91362
1552.00000	0.90911
1553.00000	0.91594
1554.00000	0.91734
1555.00000	0.91601
1556.00000	0.91639
1557.00000	0.90722
1558.00000	0.91108
1559.00000	0.90959
1560.00000	0.90809
1561.00000	0.91327
1562.00000	0.91264
1563.00000	0.91055
1564.00000	0.91411
1565.00000	0.90920
1566.00000	0.91452
1567.00000	0.91341
1568.00000	0.91257
1569.00000	0.91060
1570.00000	0.90999
1571.00000	0.90942
1572.00000	0.91631
1573.00000	0.91806
1574.00000	0.91700
1575.00000	0.91065
1576.00000	0.91174
1577.00000	0.91230
1578.00000	0.90604
1579.00000	0.91522
1580.00000	0.91749
1581.00000	0.91511
1582.00000	0.91034
1583.00000	0.91042
1584.00000	0.91426
1585.00000	0.91426
1586.00000	0.90876
1587.00000	0.91220
1588.00000	0.91402
1589.00000	0.91434
1590.00000	0.91708
1591.00000	0.91498
1592.00000	0.91725
1593.00000	0.91497
1594.00000	0.91495
1595.00000	0.91692
1596.00000	0.91877
1597.00000	0.91325
1598.00000	0.91628
1599.00000	0.91858
1600.00000	0.91675
1601.00000	0.91256
1602.00000	0.91286
1603.00000	0.91853
1604.00000	0.91426
1605.00000	0.91735
1606.00000	0.90862
1607.00000	0.91094
1608.00000	0.90660
1609.00000	0.91320
1610.00000	0.91750
1611.00000	0.91641
1612.00000	0.91068
1613.00000	0.91532
1614.00000	0.91728
1615.00000	0.91611
1616.00000	0.91550
1617.00000	0.91525
1618.00000	0.91530
1619.00000	0.91525
1620.00000	0.91090
1621.00000	0.91409
1622.00000	0.91293
1623.00000	0.91742
1624.00000	0.91145
1625.00000	0.90818
1626.00000	0.91698
1627.00000	0.91377
1628.00000	0.90879
1629.00000	0.91278
1630.00000	0.91608
1631.00000	0.91297
1632.00000	0.90893
1633.00000	0.90836
1634.00000	0.90960
1635.00000	0.91200
1636.00000	0.91274
1637.00000	0.91675
1638.00000	0.91127
1639.00000	0.90884
1640.00000	0.91520
1641.00000	0.91667
1642.00000	0.91224
1643.00000	0.91550
1644.00000	0.91440
1645.00000	0.90410
1646.00000	0.91253
1647.00000	0.91305
1648.00000	0.91379
1649.00000	0.91556
1650.00000	0.91186
1651.00000	0.90456
1652.00000	0.90973
1653.00000	0.91548
1654.00000	0.91851
1655.00000	0.91389
1656.00000	0.91004
1657.00000	0.91518
1658.00000	0.91576
1659.00000	0.91499
1660.00000	0.91316
1661.00000	0.90770
1662.00000	0.91031
1663.00000	0.91545
1664.00000	0.91567
1665.00000	0.91044
1666.00000	0.90989
1667.00000	0.91227
1668.00000	0.91175
1669.00000	0.91381
1670.00000	0.91659
1671.00000	0.91549
1672.00000	0.91538
1673.00000	0.91836
1674.00000	0.91682
1675.00000	0.91636
1676.00000	0.91516
1677.00000	0.91340
1678.00000	0.91763
1679.00000	0.90984
1680.00000	0.91622
1681.00000	0.91322
1682.00000	0.91290
1683.00000	0.91691
1684.00000	0.91699
1685.00000	0.91869
1686.00000	0.91494
1687.00000	0.91585
1688.00000	0.91732
1689.00000	0.91630
1690.00000	0.91815
1691.00000	0.91781
1692.00000	0.91592
1693.00000	0.91630
1694.00000	0.91389
1695.00000	0.91472
1696.00000	0.91537
1697.00000	0.91532
1698.00000	0.91418
1699.00000	0.91590
1700.00000	0.91734
1701.00000	0.91230
1702.00000	0.91267
1703.00000	0.91570
1704.00000	0.91327
1705.00000	0.91877
1706.00000	0.91900
1707.00000	0.91461
1708.00000	0.91324
1709.00000	0.91722
1710.00000	0.91813
1711.00000	0.91657
1712.00000	0.91564
1713.00000	0.91271
1714.00000	0.91658
1715.00000	0.91646
1716.00000	0.91724
1717.00000	0.91386
1718.00000	0.90482
1719.00000	0.90890
1720.00000	0.91446
1721.00000	0.91357
1722.00000	0.91558
1723.00000	0.91621
1724.00000	0.91315
1725.00000	0.90951
1726.00000	0.91378
1727.00000	0.91489
1728.00000	0.91530
1729.00000	0.90733
1730.00000	0.91182
1731.00000	0.91596
1732.00000	0.91775
1733.00000	0.91827
1734.00000	0.91764
1735.00000	0.91702
1736.00000	0.91391
1737.00000	0.91542
1738.00000	0.91189
1739.00000	0.91569
1740.00000	0.91478
1741.00000	0.91884
1742.00000	0.91455
1743.00000	0.91825
1744.00000	0.91347
1745.00000	0.91793
1746.00000	0.90436
1747.00000	0.91837
1748.00000	0.91738
1749.00000	0.91730
1750.00000	0.91237
1751.00000	0.91405
1752.00000	0.91556
1753.00000	0.91809
1754.00000	0.91749
1755.00000	0.90544
1756.00000	0.91423
1757.00000	0.91483
1758.00000	0.91178
1759.00000	0.91611
1760.00000	0.91436
1761.00000	0.91439
1762.00000	0.91383
1763.00000	0.91197
1764.00000	0.91774
1765.00000	0.91924
1766.00000	0.91861
1767.00000	0.91905
1768.00000	0.91880
1769.00000	0.91884
1770.00000	0.91730
1771.00000	0.91470
1772.00000	0.91685
1773.00000	0.91662
1774.00000	0.91744
1775.00000	0.91773
1776.00000	0.91343
1777.00000	0.91242
1778.00000	0.91753
1779.00000	0.91770
1780.00000	0.91985
1781.00000	0.91593
1782.00000	0.91765
1783.00000	0.90897
1784.00000	0.91261
1785.00000	0.91710
1786.00000	0.91768
1787.00000	0.91759
1788.00000	0.91596
1789.00000	0.91754
1790.00000	0.91397
1791.00000	0.91508
1792.00000	0.91725
1793.00000	0.91861
1794.00000	0.91575
1795.00000	0.91830
1796.00000	0.90872
1797.00000	0.91794
1798.00000	0.91271
1799.00000	0.91871
1800.00000	0.91821
1801.00000	0.91701
1802.00000	0.91777
1803.00000	0.91724
1804.00000	0.91891
1805.00000	0.91886
1806.00000	0.91717
1807.00000	0.91164
1808.00000	0.91393
1809.00000	0.91351
1810.00000	0.91213
1811.00000	0.91794
1812.00000	0.91457
1813.00000	0.90923
1814.00000	0.90817
1815.00000	0.91625
1816.00000	0.91686
1817.00000	0.91862
1818.00000	0.90571
1819.00000	0.90883
1820.00000	0.91676
1821.00000	0.91828
1822.00000	0.91592
1823.00000	0.91244
1824.00000	0.91604
1825.00000	0.91388
1826.00000	0.90992
1827.00000	0.91660
1828.00000	0.91582
1829.00000	0.91520
1830.00000	0.91778
1831.00000	0.91859
1832.00000	0.91689
1833.00000	0.91877
1834.00000	0.91812
1835.00000	0.91805
1836.00000	0.91651
1837.00000	0.91437
1838.00000	0.91319
1839.00000	0.91672
1840.00000	0.91789
1841.00000	0.91432
1842.00000	0.91963
1843.00000	0.91422
1844.00000	0.91793
1845.00000	0.91725
1846.00000	0.91689
1847.00000	0.91813
1848.00000	0.91590
1849.00000	0.91600
1850.00000	0.91886
1851.00000	0.91324
1852.00000	0.91884
1853.00000	0.91585
1854.00000	0.91355
1855.00000	0.91016
1856.00000	0.91439
1857.00000	0.91850
1858.00000	0.91732
1859.00000	0.91631
1860.00000	0.91207
1861.00000	0.91255
1862.00000	0.91620
1863.00000	0.91410
1864.00000	0.91562
1865.00000	0.91775
1866.00000	0.91337
1867.00000	0.91873
1868.00000	0.91811
1869.00000	0.91990
1870.00000	0.91841
1871.00000	0.91023
1872.00000	0.91339
1873.00000	0.92091
1874.00000	0.91967
1875.00000	0.91957
1876.00000	0.91880
1877.00000	0.91881
1878.00000	0.91905
1879.00000	0.91707
1880.00000	0.91430
1881.00000	0.91656
1882.00000	0.92064
1883.00000	0.91821
1884.00000	0.91868
1885.00000	0.91857
1886.00000	0.91146
1887.00000	0.91690
1888.00000	0.91996
1889.00000	0.91900
1890.00000	0.91643
1891.00000	0.90846
1892.00000	0.91001
1893.00000	0.90782
1894.00000	0.90968
1895.00000	0.91990
1896.00000	0.91814
1897.00000	0.91724
1898.00000	0.91664
1899.00000	0.91238
1900.00000	0.91528
1901.00000	0.91028
1902.00000	0.91161
1903.00000	0.91430
1904.00000	0.91672
1905.00000	0.91391
1906.00000	0.91981
1907.00000	0.91786
1908.00000	0.91381
1909.00000	0.91975
1910.00000	0.91598
1911.00000	0.91743
1912.00000	0.91977
1913.00000	0.91952
1914.00000	0.91953
1915.00000	0.91847
1916.00000	0.92072
1917.00000	0.91760
1918.00000	0.91955
1919.00000	0.91795
1920.00000	0.91847
1921.00000	0.91939
1922.00000	0.91994
1923.00000	0.91709
1924.00000	0.91131
1925.00000	0.91373
1926.00000	0.91519
1927.00000	0.91763
1928.00000	0.91782
1929.00000	0.91936
1930.00000	0.91956
1931.00000	0.91715
1932.00000	0.91862
1933.00000	0.91874
1934.00000	0.91651
1935.00000	0.91789
1936.00000	0.91749
1937.00000	0.91767
1938.00000	0.91599
1939.00000	0.91868
1940.00000	0.92162
1941.00000	0.91649
1942.00000	0.91829
1943.00000	0.91374
1944.00000	0.91641
1945.00000	0.91629
1946.00000	0.91968
1947.00000	0.92080
1948.00000	0.91460
1949.00000	0.91950
1950.00000	0.91584
1951.00000	0.92097
1952.00000	0.91766
1953.00000	0.91604
1954.00000	0.91966
1955.00000	0.92053
1956.00000	0.91847
1957.00000	0.92011
1958.00000	0.91884
1959.00000	0.91853
1960.00000	0.91857
1961.00000	0.91831
1962.00000	0.91961
1963.00000	0.92058
1964.00000	0.91396
1965.00000	0.91420
1966.00000	0.91560
1967.00000	0.91964
1968.00000	0.92025
1969.00000	0.91882
1970.00000	0.91831
1971.00000	0.91814
1972.00000	0.90948
1973.00000	0.91848
1974.00000	0.91948
1975.00000	0.91643
1976.00000	0.91809
1977.00000	0.91514
1978.00000	0.91702
1979.00000	0.91186
1980.00000	0.91541
1981.00000	0.91818
1982.00000	0.91561
1983.00000	0.91261
1984.00000	0.91611
1985.00000	0.92098
1986.00000	0.91623
1987.00000	0.91776
1988.00000	0.91834
1989.00000	0.91835
1990.00000	0.91800
1991.00000	0.91869
1992.00000	0.91644
1993.00000	0.91566
1994.00000	0.91753
1995.00000	0.91416
1996.00000	0.92046
1997.00000	0.92061
1998.00000	0.91889
1999.00000	0.91596
2000.00000	0.91926
2001.00000	0.91619
2002.00000	0.91640
2003.00000	0.91892
2004.00000	0.91863
2005.00000	0.92035
2006.00000	0.91893
2007.00000	0.91542
2008.00000	0.91929
2009.00000	0.91717
2010.00000	0.91492
2011.00000	0.91612
2012.00000	0.91879
2013.00000	0.91862
2014.00000	0.91505
2015.00000	0.91705
2016.00000	0.91668
2017.00000	0.91791
2018.00000	0.91939
2019.00000	0.91823
2020.00000	0.92040
2021.00000	0.91488
2022.00000	0.91429
2023.00000	0.91699
2024.00000	0.91826
2025.00000	0.92118
2026.00000	0.91964
2027.00000	0.92143
2028.00000	0.91711
2029.00000	0.91875
2030.00000	0.91858
2031.00000	0.91859
2032.00000	0.91986
2033.00000	0.92050
2034.00000	0.92046
2035.00000	0.91979
2036.00000	0.92051
2037.00000	0.91714
2038.00000	0.90694
2039.00000	0.91455
2040.00000	0.91542
2041.00000	0.91798
2042.00000	0.92087
2043.00000	0.91748
2044.00000	0.92015
2045.00000	0.91605
2046.00000	0.91695
2047.00000	0.91526
2048.00000	0.90810
2049.00000	0.91389
2050.00000	0.91645
2051.00000	0.91610
2052.00000	0.91795
2053.00000	0.91815
2054.00000	0.91557
2055.00000	0.91525
2056.00000	0.92014
2057.00000	0.91509
2058.00000	0.91735
2059.00000	0.91915
2060.00000	0.91785
2061.00000	0.91824
2062.00000	0.91718
2063.00000	0.91417
2064.00000	0.91535
2065.00000	0.91446
2066.00000	0.92113
2067.00000	0.91857
2068.00000	0.91675
2069.00000	0.91702
2070.00000	0.91671
2071.00000	0.91492
2072.00000	0.91504
2073.00000	0.90746
2074.00000	0.91133
2075.00000	0.91679
2076.00000	0.92073
2077.00000	0.91937
2078.00000	0.91987
2079.00000	0.91924
2080.00000	0.91959
2081.00000	0.91924
2082.00000	0.91379
2083.00000	0.91637
2084.00000	0.91976
2085.00000	0.91918
2086.00000	0.92056
2087.00000	0.91998
2088.00000	0.91781
2089.00000	0.92071
2090.00000	0.90978
2091.00000	0.91561
2092.00000	0.91750
2093.00000	0.91893
2094.00000	0.91336
2095.00000	0.91538
2096.00000	0.92093
2097.00000	0.92094
2098.00000	0.91837
2099.00000	0.90771
2100.00000	0.91579
2101.00000	0.91744
2102.00000	0.91834
2103.00000	0.92072
2104.00000	0.91795
2105.00000	0.91812
2106.00000	0.91981
2107.00000	0.91860
2108.00000	0.92224
2109.00000	0.92099
2110.00000	0.92082
2111.00000	0.92184
2112.00000	0.91868
2113.00000	0.92149
2114.00000	0.92018
2115.00000	0.92077
2116.00000	0.91845
2117.00000	0.91948
2118.00000	0.92076
2119.00000	0.92052
2120.00000	0.92271
2121.00000	0.91757
2122.00000	0.91651
2123.00000	0.90644
2124.00000	0.91630
2125.00000	0.91873
2126.00000	0.91397
2127.00000	0.90790
2128.00000	0.90731
2129.00000	0.91733
2130.00000	0.91767
2131.00000	0.91275
2132.00000	0.91177
2133.00000	0.91585
2134.00000	0.92171
2135.00000	0.92065
2136.00000	0.91978
2137.00000	0.91846
2138.00000	0.91799
2139.00000	0.92006
2140.00000	0.91858
2141.00000	0.91884
2142.00000	0.92031
2143.00000	0.92122
2144.00000	0.91750
2145.00000	0.91444
2146.00000	0.91501
2147.00000	0.92069
2148.00000	0.92250
2149.00000	0.92258
2150.00000	0.92232
2151.00000	0.91962
2152.00000	0.90964
2153.00000	0.91848
2154.00000	0.92257
2155.00000	0.91960
2156.00000	0.91995
2157.00000	0.91995
2158.00000	0.92120
2159.00000	0.91672
2160.00000	0.91872
2161.00000	0.91721
2162.00000	0.91291
2163.00000	0.91430
2164.00000	0.91614
2165.00000	0.92106
2166.00000	0.91802
2167.00000	0.91884
2168.00000	0.92085
2169.00000	0.92059
2170.00000	0.91874
2171.00000	0.91933
2172.00000	0.92032
2173.00000	0.91507
2174.00000	0.91383
2175.00000	0.91923
2176.00000	0.92046
2177.00000	0.91721
2178.00000	0.92177
2179.00000	0.92142
2180.00000	0.92250
2181.00000	0.91906
2182.00000	0.91746
2183.00000	0.91858
2184.00000	0.91508
2185.00000	0.91760
2186.00000	0.91913
2187.00000	0.91898
2188.00000	0.91989
2189.00000	0.91953
2190.00000	0.91731
2191.00000	0.91609
2192.00000	0.92011
2193.00000	0.92175
2194.00000	0.91777
2195.00000	0.91597
2196.00000	0.91836
2197.00000	0.91712
2198.00000	0.91910
2199.00000	0.91853
2200.00000	0.92106
2201.00000	0.91718
2202.00000	0.91904
2203.00000	0.91935
2204.00000	0.91888
2205.00000	0.91860
2206.00000	0.92025
2207.00000	0.92192
2208.00000	0.92232
2209.00000	0.92125
2210.00000	0.92121
2211.00000	0.91682
2212.00000	0.92103
2213.00000	0.91943
2214.00000	0.92354
2215.00000	0.91870
2216.00000	0.91855
2217.00000	0.91699
2218.00000	0.91195
2219.00000	0.91483
2220.00000	0.91730
2221.00000	0.91869
2222.00000	0.91440
2223.00000	0.91771
2224.00000	0.92107
2225.00000	0.92022
2226.00000	0.92165
2227.00000	0.91676
2228.00000	0.92059
2229.00000	0.92269
2230.00000	0.92124
2231.00000	0.92194
2232.00000	0.91854
2233.00000	0.91917
2234.00000	0.92043
2235.00000	0.92156
2236.00000	0.92016
2237.00000	0.91873
2238.00000	0.91564
2239.00000	0.91117
2240.00000	0.91945
2241.00000	0.91966
2242.00000	0.92112
2243.00000	0.91892
2244.00000	0.91912
2245.00000	0.91706
2246.00000	0.91430
2247.00000	0.91953
2248.00000	0.92261
2249.00000	0.91802
2250.00000	0.92103
2251.00000	0.91052
2252.00000	0.91768
2253.00000	0.92158
2254.00000	0.91983
2255.00000	0.91797
2256.00000	0.91526
2257.00000	0.91783
2258.00000	0.91887
2259.00000	0.90832
2260.00000	0.90983
2261.00000	0.91834
2262.00000	0.91705
2263.00000	0.91771
2264.00000	0.91268
2265.00000	0.91658
2266.00000	0.91698
2267.00000	0.91804
2268.00000	0.91826
2269.00000	0.91450
2270.00000	0.91643
2271.00000	0.92129
2272.00000	0.91336
2273.00000	0.91692
2274.00000	0.91833
2275.00000	0.91945
2276.00000	0.91845
2277.00000	0.91917
2278.00000	0.91892
2279.00000	0.91810
2280.00000	0.91390
2281.00000	0.91527
2282.00000	0.92078
2283.00000	0.92073
2284.00000	0.91838
2285.00000	0.91977
2286.00000	0.91889
2287.00000	0.91755
2288.00000	0.91583
2289.00000	0.91753
2290.00000	0.92003
2291.00000	0.92146
2292.00000	0.92176
2293.00000	0.92103
2294.00000	0.92021
2295.00000	0.91302
2296.00000	0.91609
2297.00000	0.92103
2298.00000	0.92012
2299.00000	0.91994
2300.00000	0.92152
2301.00000	0.92180
2302.00000	0.91786
2303.00000	0.91982
2304.00000	0.92259
2305.00000	0.92201
2306.00000	0.92140
2307.00000	0.91859
2308.00000	0.91925
2309.00000	0.91491
2310.00000	0.92025
2311.00000	0.91746
2312.00000	0.91847
2313.00000	0.91676
2314.00000	0.91688
2315.00000	0.91579
2316.00000	0.91380
2317.00000	0.91528
2318.00000	0.92032
2319.00000	0.91669
2320.00000	0.91870
2321.00000	0.91891
2322.00000	0.92166
2323.00000	0.92128
2324.00000	0.92241
2325.00000	0.92141
2326.00000	0.92052
2327.00000	0.91875
2328.00000	0.92091
2329.00000	0.91526
2330.00000	0.91623
2331.00000	0.91685
2332.00000	0.91762
2333.00000	0.91869
2334.00000	0.91952
2335.00000	0.91862
2336.00000	0.91369
2337.00000	0.91535
2338.00000	0.92208
2339.00000	0.91732
2340.00000	0.91819
2341.00000	0.92036
2342.00000	0.92068
2343.00000	0.92243
2344.00000	0.92161
2345.00000	0.91819
2346.00000	0.91637
2347.00000	0.91359
2348.00000	0.91017
2349.00000	0.92259
2350.00000	0.92276
2351.00000	0.92092
2352.00000	0.92029
2353.00000	0.92021
2354.00000	0.92106
2355.00000	0.92233
2356.00000	0.91914
2357.00000	0.91468
2358.00000	0.92131
2359.00000	0.92281
2360.00000	0.91898
2361.00000	0.92106
2362.00000	0.91630
2363.00000	0.91835
2364.00000	0.91414
2365.00000	0.92025
2366.00000	0.91997
2367.00000	0.91997
2368.00000	0.91809
2369.00000	0.91655
2370.00000	0.92177
2371.00000	0.92157
2372.00000	0.92031
2373.00000	0.90897
2374.00000	0.91677
2375.00000	0.92035
2376.00000	0.92051
2377.00000	0.91385
2378.00000	0.90868
2379.00000	0.91493
2380.00000	0.91621
2381.00000	0.91845
2382.00000	0.92001
2383.00000	0.91975
2384.00000	0.91716
2385.00000	0.92085
2386.00000	0.91996
2387.00000	0.92259
2388.00000	0.91998
2389.00000	0.92105
2390.00000	0.92034
2391.00000	0.91880
2392.00000	0.92208
2393.00000	0.91921
2394.00000	0.92358
2395.00000	0.92081
2396.00000	0.92215
2397.00000	0.91984
2398.00000	0.92208
2399.00000	0.92002
2400.00000	0.91869
2401.00000	0.91587
2402.00000	0.92076
2403.00000	0.92270
2404.00000	0.92278
2405.00000	0.92042
2406.00000	0.91998
2407.00000	0.91988
2408.00000	0.92184
2409.00000	0.91456
2410.00000	0.90850
2411.00000	0.91869
2412.00000	0.91806
2413.00000	0.91797
2414.00000	0.91810
2415.00000	0.92037
2416.00000	0.92317
2417.00000	0.92058
2418.00000	0.91875
2419.00000	0.91905
2420.00000	0.91726
2421.00000	0.92242
2422.00000	0.92131
2423.00000	0.92074
2424.00000	0.91908
2425.00000	0.91929
2426.00000	0.92167
2427.00000	0.92339
2428.00000	0.92406
2429.00000	0.92304
2430.00000	0.92212
2431.00000	0.92236
2432.00000	0.92121
2433.00000	0.92009
2434.00000	0.92126
2435.00000	0.92057
2436.00000	0.92215
2437.00000	0.92221
2438.00000	0.92040
2439.00000	0.91784
2440.00000	0.91755
2441.00000	0.91887
2442.00000	0.92299
2443.00000	0.92084
2444.00000	0.92380
2445.00000	0.92121
2446.00000	0.91643
2447.00000	0.92191
2448.00000	0.92331
2449.00000	0.92050
2450.00000	0.91822
2451.00000	0.91914
2452.00000	0.92161
2453.00000	0.92221
2454.00000	0.92200
2455.00000	0.92150
2456.00000	0.92234
2457.00000	0.92032
2458.00000	0.91892
2459.00000	0.92382
2460.00000	0.92180
2461.00000	0.92044
2462.00000	0.92272
2463.00000	0.92231
2464.00000	0.92274
2465.00000	0.92125
2466.00000	0.91415
2467.00000	0.91535
2468.00000	0.92359
2469.00000	0.92110
2470.00000	0.92218
2471.00000	0.92216
2472.00000	0.92009
2473.00000	0.91844
2474.00000	0.92096
2475.00000	0.91987
2476.00000	0.92213
2477.00000	0.92443
2478.00000	0.92294
2479.00000	0.92213
2480.00000	0.91420
2481.00000	0.92338
2482.00000	0.92216
2483.00000	0.91518
2484.00000	0.91989
2485.00000	0.92222
2486.00000	0.91951
2487.00000	0.92080
2488.00000	0.92114
2489.00000	0.91850
2490.00000	0.91538
2491.00000	0.92255
2492.00000	0.91918
2493.00000	0.92045
2494.00000	0.92076
2495.00000	0.92437
2496.00000	0.92187
2497.00000	0.91988
2498.00000	0.91629
2499.00000	0.91284
2500.00000	0.92150
2501.00000	0.91877
2502.00000	0.91581
2503.00000	0.92152
2504.00000	0.92019
2505.00000	0.91906
2506.00000	0.92245
2507.00000	0.92386
2508.00000	0.92196
2509.00000	0.92136
2510.00000	0.92177
2511.00000	0.91870
2512.00000	0.92100
2513.00000	0.92331
2514.00000	0.91854
2515.00000	0.92267
2516.00000	0.92141
2517.00000	0.92121
2518.00000	0.92108
2519.00000	0.91948
2520.00000	0.92549
2521.00000	0.92162
2522.00000	0.91845
2523.00000	0.92045
2524.00000	0.92321
2525.00000	0.92453
2526.00000	0.92293
2527.00000	0.92015
2528.00000	0.91975
2529.00000	0.91909
2530.00000	0.91839
2531.00000	0.92412
2532.00000	0.92049
2533.00000	0.92245
2534.00000	0.91879
2535.00000	0.92260
2536.00000	0.92361
2537.00000	0.92344
2538.00000	0.92124
2539.00000	0.92044
2540.00000	0.92151
2541.00000	0.92603
2542.00000	0.92049
2543.00000	0.91422
2544.00000	0.91350
2545.00000	0.91963
2546.00000	0.91993
2547.00000	0.92207
2548.00000	0.91979
2549.00000	0.91272
2550.00000	0.91849
2551.00000	0.91624
2552.00000	0.91673
2553.00000	0.92123
2554.00000	0.92217
2555.00000	0.91716
2556.00000	0.92022
2557.00000	0.92182
2558.00000	0.91965
2559.00000	0.92246
2560.00000	0.92176
2561.00000	0.91920
2562.00000	0.91878
2563.00000	0.92120
2564.00000	0.92283
2565.00000	0.92147
2566.00000	0.92186
2567.00000	0.92119
2568.00000	0.92432
2569.00000	0.92341
2570.00000	0.92366
2571.00000	0.92357
2572.00000	0.92387
2573.00000	0.91983
2574.00000	0.92054
2575.00000	0.91602
2576.00000	0.92088
2577.00000	0.92294
2578.00000	0.92161
2579.00000	0.92345
2580.00000	0.92124
2581.00000	0.91912
2582.00000	0.91774
2583.00000	0.91867
2584.00000	0.91707
2585.00000	0.91983
2586.00000	0.91491
2587.00000	0.91326
2588.00000	0.91086
2589.00000	0.91951
2590.00000	0.92048
2591.00000	0.91605
2592.00000	0.91726
2593.00000	0.92224
2594.00000	0.92345
2595.00000	0.92149
2596.00000	0.92131
2597.00000	0.92496
2598.00000	0.92044
2599.00000	0.91994
2600.00000	0.91811
2601.00000	0.91822
2602.00000	0.92160
2603.00000	0.91845
2604.00000	0.91861
2605.00000	0.92171
2606.00000	0.92354
2607.00000	0.92224
2608.00000	0.91684
2609.00000	0.91969
2610.00000	0.92319
2611.00000	0.91962
2612.00000	0.91900
2613.00000	0.92049
2614.00000	0.92425
2615.00000	0.92296
2616.00000	0.91973
2617.00000	0.92302
2618.00000	0.91853
2619.00000	0.91707
2620.00000	0.91681
2621.00000	0.92522
2622.00000	0.92304
2623.00000	0.92237
2624.00000	0.91924
2625.00000	0.92088
2626.00000	0.92322
2627.00000	0.92143
2628.00000	0.91867
2629.00000	0.91908
2630.00000	0.92194
2631.00000	0.91748
2632.00000	0.91153
2633.00000	0.91565
2634.00000	0.92285
2635.00000	0.92086
2636.00000	0.92231
2637.00000	0.92191
2638.00000	0.92019
2639.00000	0.91935
2640.00000	0.92279
2641.00000	0.92268
2642.00000	0.92436
2643.00000	0.92014
2644.00000	0.92040
2645.00000	0.92164
2646.00000	0.92179
2647.00000	0.92067
2648.00000	0.92215
2649.00000	0.91732
2650.00000	0.92186
2651.00000	0.91348
2652.00000	0.92178
2653.00000	0.92265
2654.00000	0.92200
2655.00000	0.91805
2656.00000	0.91301
2657.00000	0.91271
2658.00000	0.92281
2659.00000	0.92416
2660.00000	0.92480
2661.00000	0.92070
2662.00000	0.92162
2663.00000	0.91880
2664.00000	0.91461
2665.00000	0.92199
2666.00000	0.92372
2667.00000	0.91933
2668.00000	0.92197
2669.00000	0.92162
2670.00000	0.91959
2671.00000	0.91915
2672.00000	0.92087
2673.00000	0.91451
2674.00000	0.91681
2675.00000	0.91745
2676.00000	0.92228
2677.00000	0.92134
2678.00000	0.91867
2679.00000	0.91701
2680.00000	0.91417
2681.00000	0.92098
2682.00000	0.91942
2683.00000	0.92159
2684.00000	0.91816
2685.00000	0.90992
2686.00000	0.91781
2687.00000	0.91960
2688.00000	0.92383
2689.00000	0.92176
2690.00000	0.92526
2691.00000	0.92262
2692.00000	0.91802
2693.00000	0.92112
2694.00000	0.92058
2695.00000	0.92276
2696.00000	0.92347
2697.00000	0.92212
2698.00000	0.92162
2699.00000	0.91718
2700.00000	0.92154
2701.00000	0.92034
2702.00000	0.92162
2703.00000	0.92070
2704.00000	0.92216
2705.00000	0.92165
2706.00000	0.92474
2707.00000	0.92325
2708.00000	0.91825
2709.00000	0.91805
2710.00000	0.91908
2711.00000	0.92108
2712.00000	0.92323
2713.00000	0.92442
2714.00000	0.92128
2715.00000	0.92094
2716.00000	0.91860
2717.00000	0.91933
2718.00000	0.91549
2719.00000	0.91754
2720.00000	0.92124
2721.00000	0.92253
2722.00000	0.92240
2723.00000	0.92243
2724.00000	0.91311
2725.00000	0.91999
2726.00000	0.91805
2727.00000	0.91591
2728.00000	0.92061
2729.00000	0.92238
2730.00000	0.92298
2731.00000	0.92476
2732.00000	0.92305
2733.00000	0.92259
2734.00000	0.92363
2735.00000	0.92286
2736.00000	0.91923
2737.00000	0.91891
2738.00000	0.92271
2739.00000	0.92046
2740.00000	0.91498
2741.00000	0.91836
2742.00000	0.92106
2743.00000	0.91917
2744.00000	0.91074
2745.00000	0.92153
2746.00000	0.92197
2747.00000	0.92421
2748.00000	0.92208
2749.00000	0.92343
2750.00000	0.92245
2751.00000	0.92215
2752.00000	0.91953
2753.00000	0.91869
2754.00000	0.91969
2755.00000	0.91892
2756.00000	0.92399
2757.00000	0.92320
2758.00000	0.92151
2759.00000	0.92424
2760.00000	0.91682
2761.00000	0.91849
2762.00000	0.92024
2763.00000	0.92252
2764.00000	0.92144
2765.00000	0.91713
2766.00000	0.91527
2767.00000	0.92382
2768.00000	0.92089
2769.00000	0.92175
2770.00000	0.91594
2771.00000	0.92275
2772.00000	0.92078
2773.00000	0.91907
2774.00000	0.92322
2775.00000	0.91777
2776.00000	0.92233
2777.00000	0.92299
2778.00000	0.92067
2779.00000	0.92401
2780.00000	0.92530
2781.00000	0.92271
2782.00000	0.92432
2783.00000	0.92132
2784.00000	0.91925
2785.00000	0.91905
2786.00000	0.91990
2787.00000	0.92007
2788.00000	0.92348
2789.00000	0.91957
2790.00000	0.92317
2791.00000	0.91545
2792.00000	0.92164
2793.00000	0.92087
2794.00000	0.91905
2795.00000	0.91565
2796.00000	0.91710
2797.00000	0.91812
2798.00000	0.91360
2799.00000	0.91934
2800.00000	0.92468
2801.00000	0.92251
2802.00000	0.92474
2803.00000	0.92320
2804.00000	0.92067
2805.00000	0.91880
2806.00000	0.91675
2807.00000	0.91611
2808.00000	0.91964
2809.00000	0.92014
2810.00000	0.91911
2811.00000	0.92048
2812.00000	0.92400
2813.00000	0.91870
2814.00000	0.92229
2815.00000	0.92225
2816.00000	0.92290
2817.00000	0.92076
2818.00000	0.91990
2819.00000	0.91985
2820.00000	0.91917
2821.00000	0.92079
2822.00000	0.92167
2823.00000	0.91960
2824.00000	0.92014
2825.00000	0.91976
2826.00000	0.92310
2827.00000	0.92384
2828.00000	0.92227
2829.00000	0.91723
2830.00000	0.91984
2831.00000	0.92105
2832.00000	0.92592
2833.00000	0.92564
2834.00000	0.91807
2835.00000	0.91843
2836.00000	0.91970
2837.00000	0.92485
2838.00000	0.92621
2839.00000	0.92039
2840.00000	0.91937
2841.00000	0.91701
2842.00000	0.91901
2843.00000	0.92357
2844.00000	0.92569
2845.00000	0.92370
2846.00000	0.92205
2847.00000	0.91889
2848.00000	0.91676
2849.00000	0.91743
2850.00000	0.92238
2851.00000	0.92390
2852.00000	0.92469
2853.00000	0.92160
2854.00000	0.92168
2855.00000	0.92493
2856.00000	0.92335
2857.00000	0.92495
2858.00000	0.92531
2859.00000	0.92303
2860.00000	0.91444
2861.00000	0.91854
2862.00000	0.92120
2863.00000	0.91953
2864.00000	0.92089
2865.00000	0.91876
2866.00000	0.92398
2867.00000	0.92239
2868.00000	0.92025
2869.00000	0.92350
2870.00000	0.92352
2871.00000	0.92131
2872.00000	0.91910
2873.00000	0.92095
2874.00000	0.91830
2875.00000	0.91931
2876.00000	0.91906
2877.00000	0.92247
2878.00000	0.92329
2879.00000	0.92327
2880.00000	0.92438
2881.00000	0.92353
2882.00000	0.92084
2883.00000	0.92535
2884.00000	0.92569
2885.00000	0.92211
2886.00000	0.91746
2887.00000	0.91834
2888.00000	0.91768
2889.00000	0.92219
2890.00000	0.91645
2891.00000	0.92076
2892.00000	0.91677
2893.00000	0.92051
2894.00000	0.91716
2895.00000	0.92492
2896.00000	0.92233
2897.00000	0.91980
2898.00000	0.92165
2899.00000	0.92233
2900.00000	0.92167
2901.00000	0.92361
2902.00000	0.90855
2903.00000	0.89082
2904.00000	0.92177
2905.00000	0.91939
2906.00000	0.91999
2907.00000	0.92377
2908.00000	0.92374
2909.00000	0.92163
2910.00000	0.92392
2911.00000	0.92436
2912.00000	0.92179
2913.00000	0.92191
2914.00000	0.92222
2915.00000	0.92127
2916.00000	0.92184
2917.00000	0.92221
2918.00000	0.92066
2919.00000	0.92353
2920.00000	0.92281
2921.00000	0.92434
2922.00000	0.92361
2923.00000	0.92189
2924.00000	0.92031
2925.00000	0.92326
2926.00000	0.91720
2927.00000	0.91665
2928.00000	0.92311
2929.00000	0.91637
2930.00000	0.91718
2931.00000	0.91784
2932.00000	0.89736
2933.00000	0.91333
2934.00000	0.91978
2935.00000	0.91645
2936.00000	0.91331
2937.00000	0.91888
2938.00000	0.91644
2939.00000	0.91731
2940.00000	0.92244
2941.00000	0.92572
2942.00000	0.92600
2943.00000	0.92145
2944.00000	0.91914
2945.00000	0.91538
2946.00000	0.92025
2947.00000	0.92013
2948.00000	0.92322
2949.00000	0.92160
2950.00000	0.92510
2951.00000	0.92142
2952.00000	0.91704
2953.00000	0.92163
2954.00000	0.92134
2955.00000	0.92093
2956.00000	0.92192
2957.00000	0.92405
2958.00000	0.92052
2959.00000	0.92301
2960.00000	0.91378
2961.00000	0.92191
2962.00000	0.91451
2963.00000	0.91766
2964.00000	0.92682
2965.00000	0.92515
2966.00000	0.92202
2967.00000	0.92048
2968.00000	0.92340
2969.00000	0.91925
2970.00000	0.92084
2971.00000	0.92238
2972.00000	0.92552
2973.00000	0.91009
2974.00000	0.92234
2975.00000	0.92148
2976.00000	0.92146
2977.00000	0.92145
2978.00000	0.92105
2979.00000	0.91887
2980.00000	0.92109
2981.00000	0.91671
2982.00000	0.91558
2983.00000	0.92342
2984.00000	0.91984
2985.00000	0.92327
2986.00000	0.92283
2987.00000	0.92242
2988.00000	0.92089
2989.00000	0.92312
2990.00000	0.91371
2991.00000	0.91582
2992.00000	0.92262
2993.00000	0.92280
2994.00000	0.91581
2995.00000	0.91842
2996.00000	0.91702
2997.00000	0.91557
2998.00000	0.92231
2999.00000	0.92449
3000.00000	0.91980
3001.00000	0.92342
3002.00000	0.92437
3003.00000	0.92256
3004.00000	0.92455
3005.00000	0.92466
3006.00000	0.92273
3007.00000	0.92204
3008.00000	0.92465
3009.00000	0.92360
3010.00000	0.92337
3011.00000	0.92315
3012.00000	0.92178
3013.00000	0.91867
3014.00000	0.91788
3015.00000	0.92367
3016.00000	0.92194
3017.00000	0.92233
3018.00000	0.92170
3019.00000	0.92475
3020.00000	0.92493
3021.00000	0.92169
3022.00000	0.92006
3023.00000	0.91435
3024.00000	0.92582
3025.00000	0.92674
3026.00000	0.92716
3027.00000	0.92537
3028.00000	0.92532
3029.00000	0.92090
3030.00000	0.92225
3031.00000	0.92357
3032.00000	0.92212
3033.00000	0.92090
3034.00000	0.92031
3035.00000	0.92008
3036.00000	0.92337
3037.00000	0.92406
3038.00000	0.92237
3039.00000	0.92423
3040.00000	0.92151
3041.00000	0.91997
3042.00000	0.92300
3043.00000	0.92276
3044.00000	0.91982
3045.00000	0.91485
3046.00000	0.92301
3047.00000	0.92209
3048.00000	0.92251
3049.00000	0.92468
3050.00000	0.92712
3051.00000	0.92559
3052.00000	0.92105
3053.00000	0.92215
3054.00000	0.92224
3055.00000	0.91814
3056.00000	0.92204
3057.00000	0.92161
3058.00000	0.91421
3059.00000	0.89427
3060.00000	0.91411
3061.00000	0.92072
3062.00000	0.92161
3063.00000	0.92008
3064.00000	0.92180
3065.00000	0.92152
3066.00000	0.92442
3067.00000	0.92611
3068.00000	0.92659
3069.00000	0.92584
3070.00000	0.92221
3071.00000	0.92177
3072.00000	0.92253
3073.00000	0.92106
3074.00000	0.92427
3075.00000	0.92484
3076.00000	0.92279
3077.00000	0.91941
3078.00000	0.92025
3079.00000	0.92302
3080.00000	0.92280
3081.00000	0.92425
3082.00000	0.92078
3083.00000	0.92198
3084.00000	0.92694
3085.00000	0.92335
3086.00000	0.92037
3087.00000	0.92117
3088.00000	0.92317
3089.00000	0.92586
3090.00000	0.92420
3091.00000	0.92256
3092.00000	0.92225
3093.00000	0.92461
3094.00000	0.92740
3095.00000	0.92745
3096.00000	0.92582
3097.00000	0.92288
3098.00000	0.92418
3099.00000	0.92310
3100.00000	0.91337
3101.00000	0.91311
3102.00000	0.92101
3103.00000	0.92398
3104.00000	0.92307
3105.00000	0.92467
3106.00000	0.92416
3107.00000	0.92455
3108.00000	0.92176
3109.00000	0.92220
3110.00000	0.92381
3111.00000	0.92356
3112.00000	0.92232
3113.00000	0.92437
3114.00000	0.92263
3115.00000	0.92298
3116.00000	0.91958
3117.00000	0.92360
3118.00000	0.91793
3119.00000	0.92008
3120.00000	0.92092
3121.00000	0.92212
3122.00000	0.92381
3123.00000	0.91914
3124.00000	0.92009
3125.00000	0.91452
3126.00000	0.92297
3127.00000	0.92104
3128.00000	0.92045
3129.00000	0.91511
3130.00000	0.91653
3131.00000	0.91824
3132.00000	0.92695
3133.00000	0.92277
3134.00000	0.92540
3135.00000	0.92431
3136.00000	0.92397
3137.00000	0.92497
3138.00000	0.92064
3139.00000	0.92332
3140.00000	0.92144
3141.00000	0.92452
3142.00000	0.92633
3143.00000	0.91479
3144.00000	0.92106
3145.00000	0.92319
3146.00000	0.92179
3147.00000	0.92179
3148.00000	0.91879
3149.00000	0.92059
3150.00000	0.91761
3151.00000	0.91725
3152.00000	0.92471
3153.00000	0.92233
3154.00000	0.92273
3155.00000	0.92359
3156.00000	0.92236
3157.00000	0.92435
3158.00000	0.92340
3159.00000	0.92578
3160.00000	0.92477
3161.00000	0.92352
3162.00000	0.92295
3163.00000	0.92483
3164.00000	0.92264
3165.00000	0.91582
3166.00000	0.91798
3167.00000	0.92003
3168.00000	0.92015
3169.00000	0.92406
3170.00000	0.91662
3171.00000	0.92045
3172.00000	0.92340
3173.00000	0.92256
3174.00000	0.91887
3175.00000	0.92166
3176.00000	0.91738
3177.00000	0.92042
3178.00000	0.92746
3179.00000	0.92532
3180.00000	0.92536
3181.00000	0.92295
3182.00000	0.92122
3183.00000	0.91985
3184.00000	0.92186
3185.00000	0.91467
3186.00000	0.92267
3187.00000	0.91983
3188.00000	0.92117
3189.00000	0.92078
3190.00000	0.92355
3191.00000	0.92586
3192.00000	0.91665
3193.00000	0.92199
3194.00000	0.92289
3195.00000	0.92623
3196.00000	0.92625
3197.00000	0.92114
3198.00000	0.92025
3199.00000	0.91963
3200.00000	0.92471
3201.00000	0.91777
3202.00000	0.92253
3203.00000	0.92468
3204.00000	0.92073
3205.00000	0.91280
3206.00000	0.92148
3207.00000	0.92278
3208.00000	0.92453
3209.00000	0.92353
3210.00000	0.91776
3211.00000	0.92063
3212.00000	0.91984
3213.00000	0.92033
3214.00000	0.91696
3215.00000	0.92032
3216.00000	0.92098
3217.00000	0.92163
3218.00000	0.92613
3219.00000	0.92584
3220.00000	0.92722
3221.00000	0.92441
3222.00000	0.91916
3223.00000	0.91963
3224.00000	0.92685
3225.00000	0.92542
3226.00000	0.92495
3227.00000	0.92059
3228.00000	0.92646
3229.00000	0.92461
3230.00000	0.92420
3231.00000	0.91947
3232.00000	0.91723
3233.00000	0.92239
3234.00000	0.92378
3235.00000	0.92031
3236.00000	0.92200
3237.00000	0.92767
3238.00000	0.92372
3239.00000	0.92436
3240.00000	0.92482
3241.00000	0.92042
3242.00000	0.91759
3243.00000	0.92283
3244.00000	0.92736
3245.00000	0.92459
3246.00000	0.92378
3247.00000	0.92481
3248.00000	0.91825
3249.00000	0.91671
3250.00000	0.92262
3251.00000	0.92196
3252.00000	0.91897
3253.00000	0.92270
3254.00000	0.92673
3255.00000	0.92339
3256.00000	0.92430
3257.00000	0.92268
3258.00000	0.91252
3259.00000	0.91568
3260.00000	0.91254
3261.00000	0.91431
3262.00000	0.91548
3263.00000	0.91515
3264.00000	0.92082
3265.00000	0.91950
3266.00000	0.91617
3267.00000	0.92216
3268.00000	0.92046
3269.00000	0.92223
3270.00000	0.92443
3271.00000	0.92795
3272.00000	0.92449
3273.00000	0.92204
3274.00000	0.91978
3275.00000	0.92177
3276.00000	0.92364
3277.00000	0.92625
3278.00000	0.92463
3279.00000	0.92073
3280.00000	0.92351
3281.00000	0.92502
3282.00000	0.92258
3283.00000	0.92396
3284.00000	0.92714
3285.00000	0.92268
3286.00000	0.92397
3287.00000	0.92717
3288.00000	0.92246
3289.00000	0.91959
3290.00000	0.92356
3291.00000	0.92209
3292.00000	0.91018
3293.00000	0.92258
3294.00000	0.92148
3295.00000	0.92514
3296.00000	0.91930
3297.00000	0.92034
3298.00000	0.91987
3299.00000	0.92322
3300.00000	0.92486
3301.00000	0.92277
3302.00000	0.92644
3303.00000	0.92613
3304.00000	0.92742
3305.00000	0.91922
3306.00000	0.91779
3307.00000	0.92192
3308.00000	0.92062
3309.00000	0.92108
3310.00000	0.92482
3311.00000	0.92026
3312.00000	0.92408
3313.00000	0.92323
3314.00000	0.92203
3315.00000	0.92393
3316.00000	0.92595
3317.00000	0.92678
3318.00000	0.92378
3319.00000	0.91916
3320.00000	0.91710
3321.00000	0.91436
3322.00000	0.90482
3323.00000	0.90717
3324.00000	0.91428
3325.00000	0.92515
3326.00000	0.92463
3327.00000	0.92389
3328.00000	0.92546
3329.00000	0.92271
3330.00000	0.92749
3331.00000	0.91359
3332.00000	0.91975
3333.00000	0.92311
3334.00000	0.92647
3335.00000	0.92396
3336.00000	0.92212
3337.00000	0.92269
3338.00000	0.92515
3339.00000	0.92431
3340.00000	0.92033
3341.00000	0.92276
3342.00000	0.92468
3343.00000	0.92322
3344.00000	0.92363
3345.00000	0.91988
3346.00000	0.92114
3347.00000	0.92096
3348.00000	0.91557
3349.00000	0.92494
3350.00000	0.92474
3351.00000	0.92321
3352.00000	0.92555
3353.00000	0.92615
3354.00000	0.91921
3355.00000	0.91615
3356.00000	0.91999
3357.00000	0.92034
3358.00000	0.92614
3359.00000	0.91722
3360.00000	0.91069
3361.00000	0.91898
3362.00000	0.92229
3363.00000	0.91604
3364.00000	0.91935
3365.00000	0.92296
3366.00000	0.91697
3367.00000	0.91402
3368.00000	0.92193
3369.00000	0.92696
3370.00000	0.92216
3371.00000	0.91961
3372.00000	0.90243
3373.00000	0.91857
3374.00000	0.92178
3375.00000	0.91666
3376.00000	0.91816
3377.00000	0.92233
3378.00000	0.92167
3379.00000	0.91971
3380.00000	0.92496
3381.00000	0.92211
3382.00000	0.92653
3383.00000	0.92033
3384.00000	0.92588
3385.00000	0.92170
3386.00000	0.92196
3387.00000	0.90583
3388.00000	0.90771
3389.00000	0.92702
3390.00000	0.92284
3391.00000	0.92464
3392.00000	0.92505
3393.00000	0.92583
3394.00000	0.92430
3395.00000	0.92239
3396.00000	0.91987
3397.00000	0.91837
3398.00000	0.92292
3399.00000	0.91759
3400.00000	0.91194
3401.00000	0.91984
3402.00000	0.91535
3403.00000	0.91552
3404.00000	0.92032
3405.00000	0.92249
3406.00000	0.92339
3407.00000	0.92655
3408.00000	0.92754
3409.00000	0.92681
3410.00000	0.92750
3411.00000	0.92728
3412.00000	0.92423
3413.00000	0.92331
3414.00000	0.92278
3415.00000	0.92141
3416.00000	0.92231
3417.00000	0.92123
3418.00000	0.92291
3419.00000	0.92137
3420.00000	0.91551
3421.00000	0.92414
3422.00000	0.92675
3423.00000	0.92560
3424.00000	0.91522
3425.00000	0.92224
3426.00000	0.92481
3427.00000	0.92549
3428.00000	0.92174
3429.00000	0.92135
3430.00000	0.92368
3431.00000	0.92007
3432.00000	0.92331
3433.00000	0.92481
3434.00000	0.92045
3435.00000	0.91909
3436.00000	0.92454
3437.00000	0.92653
3438.00000	0.92579
3439.00000	0.92259
3440.00000	0.92743
3441.00000	0.92123
3442.00000	0.92107
3443.00000	0.92687
3444.00000	0.92652
3445.00000	0.92280
3446.00000	0.92121
3447.00000	0.92272
3448.00000	0.92093
3449.00000	0.92292
3450.00000	0.92580
3451.00000	0.92449
3452.00000	0.92635
3453.00000	0.92323
3454.00000	0.92218
3455.00000	0.92102
3456.00000	0.92697
3457.00000	0.92590
3458.00000	0.92341
3459.00000	0.92409
3460.00000	0.92631
3461.00000	0.92500
3462.00000	0.92080
3463.00000	0.92520
3464.00000	0.92382
3465.00000	0.92364
3466.00000	0.92406
3467.00000	0.92635
3468.00000	0.92103
3469.00000	0.92601
3470.00000	0.92601
3471.00000	0.92353
3472.00000	0.92245
3473.00000	0.92079
3474.00000	0.92601
3475.00000	0.92701
3476.00000	0.92529
3477.00000	0.92382
3478.00000	0.92349
3479.00000	0.92324
3480.00000	0.92497
3481.00000	0.92184
3482.00000	0.92271
3483.00000	0.92321
3484.00000	0.92464
3485.00000	0.92319
3486.00000	0.91972
3487.00000	0.92370
3488.00000	0.92548
3489.00000	0.92656
3490.00000	0.92630
3491.00000	0.92546
3492.00000	0.92118
3493.00000	0.92627
3494.00000	0.92124
3495.00000	0.92680
3496.00000	0.92901
3497.00000	0.92836
3498.00000	0.92652
3499.00000	0.92278
3500.00000	0.92531
3501.00000	0.91938
3502.00000	0.91990
3503.00000	0.91788
3504.00000	0.92289
3505.00000	0.92562
3506.00000	0.92113
3507.00000	0.91864
3508.00000	0.92567
3509.00000	0.92767
3510.00000	0.92642
3511.00000	0.92437
3512.00000	0.92293
3513.00000	0.91952
3514.00000	0.91886
3515.00000	0.91768
3516.00000	0.91934
3517.00000	0.92564
3518.00000	0.92759
3519.00000	0.92413
3520.00000	0.92424
3521.00000	0.92300
3522.00000	0.92171
3523.00000	0.92766
3524.00000	0.92303
3525.00000	0.92316
3526.00000	0.91966
3527.00000	0.92081
3528.00000	0.92001
3529.00000	0.92690
3530.00000	0.92400
3531.00000	0.92539
3532.00000	0.92421
3533.00000	0.92459
3534.00000	0.92599
3535.00000	0.92364
3536.00000	0.92070
3537.00000	0.92249
3538.00000	0.92335
3539.00000	0.92539
3540.00000	0.92520
3541.00000	0.92426
3542.00000	0.91850
3543.00000	0.92058
3544.00000	0.92353
3545.00000	0.91764
3546.00000	0.92676
3547.00000	0.92617
3548.00000	0.91723
3549.00000	0.91937
3550.00000	0.92525
3551.00000	0.92631
3552.00000	0.92543
3553.00000	0.92305
3554.00000	0.92558
3555.00000	0.92557
3556.00000	0.92021
3557.00000	0.92268
3558.00000	0.92233
3559.00000	0.92702
3560.00000	0.91699
3561.00000	0.91828
3562.00000	0.92254
3563.00000	0.92191
3564.00000	0.92550
3565.00000	0.92318
3566.00000	0.92102
3567.00000	0.91742
3568.00000	0.92469
3569.00000	0.92504
3570.00000	0.92335
3571.00000	0.92319
3572.00000	0.92167
3573.00000	0.92835
3574.00000	0.92752
3575.00000	0.92745
3576.00000	0.92427
3577.00000	0.92601
3578.00000	0.92147
3579.00000	0.92183
3580.00000	0.92071
3581.00000	0.91996
3582.00000	0.92360
3583.00000	0.92363
3584.00000	0.92566
3585.00000	0.92675
3586.00000	0.92580
3587.00000	0.92361
3588.00000	0.91964
3589.00000	0.92471
3590.00000	0.92595
3591.00000	0.92777
3592.00000	0.92578
3593.00000	0.92729
3594.00000	0.92415
3595.00000	0.92364
3596.00000	0.92351
3597.00000	0.92035
3598.00000	0.91832
3599.00000	0.91964
3600.00000	0.92577
3601.00000	0.92656
3602.00000	0.92512
3603.00000	0.92113
3604.00000	0.92630
3605.00000	0.92608
3606.00000	0.92464
3607.00000	0.92225
3608.00000	0.92264
3609.00000	0.92035
3610.00000	0.92486
3611.00000	0.92558
3612.00000	0.91860
3613.00000	0.91859
3614.00000	0.92338
3615.00000	0.92492
3616.00000	0.92495
3617.00000	0.92379
3618.00000	0.92201
3619.00000	0.91939
3620.00000	0.92079
3621.00000	0.92553
3622.00000	0.92662
3623.00000	0.92067
3624.00000	0.92072
3625.00000	0.91442
3626.00000	0.92175
3627.00000	0.92356
3628.00000	0.92208
3629.00000	0.92458
3630.00000	0.92585
3631.00000	0.92098
3632.00000	0.92109
3633.00000	0.92813
3634.00000	0.92256
3635.00000	0.92264
3636.00000	0.92393
3637.00000	0.92532
3638.00000	0.92419
3639.00000	0.91786
3640.00000	0.92306
3641.00000	0.92396
3642.00000	0.92829
3643.00000	0.92367
3644.00000	0.92181
3645.00000	0.92876
3646.00000	0.92226
3647.00000	0.92208
3648.00000	0.91984
3649.00000	0.92713
3650.00000	0.92230
3651.00000	0.92052
3652.00000	0.92476
3653.00000	0.91200
3654.00000	0.91860
3655.00000	0.92314
3656.00000	0.92348
3657.00000	0.92272
3658.00000	0.91913
3659.00000	0.92203
3660.00000	0.92594
3661.00000	0.92396
3662.00000	0.91881
3663.00000	0.91769
3664.00000	0.92577
3665.00000	0.92321
3666.00000	0.91965
3667.00000	0.92440
3668.00000	0.92711
3669.00000	0.92285
3670.00000	0.92328
3671.00000	0.92084
3672.00000	0.92469
3673.00000	0.92753
3674.00000	0.92576
3675.00000	0.92488
3676.00000	0.92829
3677.00000	0.92623
3678.00000	0.92571
3679.00000	0.92471
3680.00000	0.92248
3681.00000	0.92092
3682.00000	0.92055
3683.00000	0.92323
3684.00000	0.92687
3685.00000	0.92390
3686.00000	0.92547
3687.00000	0.92670
3688.00000	0.92113
3689.00000	0.92121
3690.00000	0.92104
3691.00000	0.92390
3692.00000	0.90916
3693.00000	0.92759
3694.00000	0.92738
3695.00000	0.92669
3696.00000	0.92214
3697.00000	0.92520
3698.00000	0.92268
3699.00000	0.92383
3700.00000	0.92517
3701.00000	0.92067
3702.00000	0.91785
3703.00000	0.92204
3704.00000	0.92805
3705.00000	0.91694
3706.00000	0.92431
3707.00000	0.92525
3708.00000	0.92388
3709.00000	0.92177
3710.00000	0.91865
3711.00000	0.91721
3712.00000	0.92124
3713.00000	0.92588
3714.00000	0.92420
3715.00000	0.92532
3716.00000	0.92631
3717.00000	0.92661
3718.00000	0.92647
3719.00000	0.91947
3720.00000	0.91743
3721.00000	0.92838
3722.00000	0.92484
3723.00000	0.92343
3724.00000	0.91646
3725.00000	0.92345
3726.00000	0.92834
3727.00000	0.92223
3728.00000	0.92025
3729.00000	0.92524
3730.00000	0.92646
3731.00000	0.92465
3732.00000	0.92780
3733.00000	0.92737
3734.00000	0.92537
3735.00000	0.92640
3736.00000	0.92681
3737.00000	0.92431
3738.00000	0.92667
3739.00000	0.92943
3740.00000	0.92276
3741.00000	0.92003
3742.00000	0.92422
3743.00000	0.92786
3744.00000	0.91668
3745.00000	0.92850
3746.00000	0.92655
3747.00000	0.92399
3748.00000	0.92177
3749.00000	0.92696
3750.00000	0.92934
3751.00000	0.92739
3752.00000	0.92240
3753.00000	0.92186
3754.00000	0.92439
3755.00000	0.92059
3756.00000	0.92385
3757.00000	0.91782
3758.00000	0.92016
3759.00000	0.92500
3760.00000	0.91903
3761.00000	0.92207
3762.00000	0.92534
3763.00000	0.92103
3764.00000	0.92380
3765.00000	0.92587
3766.00000	0.92430
3767.00000	0.92384
3768.00000	0.92331
3769.00000	0.92417
3770.00000	0.92874
3771.00000	0.92548
3772.00000	0.92753
3773.00000	0.92518
3774.00000	0.92131
3775.00000	0.91321
3776.00000	0.92383
3777.00000	0.92486
3778.00000	0.92457
3779.00000	0.92448
3780.00000	0.92184
3781.00000	0.92379
3782.00000	0.92727
3783.00000	0.92640
3784.00000	0.92491
3785.00000	0.91907
3786.00000	0.92948
3787.00000	0.92285
3788.00000	0.92792
3789.00000	0.92379
3790.00000	0.91830
3791.00000	0.92367
3792.00000	0.92261
3793.00000	0.92365
3794.00000	0.92581
3795.00000	0.92658
3796.00000	0.91888
3797.00000	0.92390
3798.00000	0.92375
3799.00000	0.92602
3800.00000	0.92771
3801.00000	0.92157
3802.00000	0.91436
3803.00000	0.92418
3804.00000	0.92480
3805.00000	0.92325
3806.00000	0.92334
3807.00000	0.92156
3808.00000	0.91581
3809.00000	0.92192
3810.00000	0.92650
3811.00000	0.92709
3812.00000	0.92352
3813.00000	0.91740
3814.00000	0.91958
3815.00000	0.92347
3816.00000	0.92515
3817.00000	0.92685
3818.00000	0.92375
3819.00000	0.91964
3820.00000	0.92025
3821.00000	0.92634
3822.00000	0.92659
3823.00000	0.92651
3824.00000	0.92147
3825.00000	0.92217
3826.00000	0.92205
3827.00000	0.92614
3828.00000	0.92695
3829.00000	0.92525
3830.00000	0.92311
3831.00000	0.92613
3832.00000	0.92573
3833.00000	0.92561
3834.00000	0.92514
3835.00000	0.92319
3836.00000	0.92854
3837.00000	0.92893
3838.00000	0.92627
3839.00000	0.92645
3840.00000	0.92702
3841.00000	0.92551
3842.00000	0.92364
3843.00000	0.92694
3844.00000	0.92811
3845.00000	0.92495
3846.00000	0.92326
3847.00000	0.92823
3848.00000	0.92362
3849.00000	0.92766
3850.00000	0.92816
3851.00000	0.92861
3852.00000	0.92246
3853.00000	0.92656
3854.00000	0.92599
3855.00000	0.92702
3856.00000	0.92694
3857.00000	0.92308
3858.00000	0.92439
3859.00000	0.92359
3860.00000	0.92508
3861.00000	0.92157
3862.00000	0.92553
3863.00000	0.92183
3864.00000	0.92420
3865.00000	0.92259
3866.00000	0.92144
3867.00000	0.92102
3868.00000	0.91977
3869.00000	0.92280
3870.00000	0.92363
3871.00000	0.92931
3872.00000	0.92918
3873.00000	0.92525
3874.00000	0.92544
3875.00000	0.92636
3876.00000	0.92552
3877.00000	0.92775
3878.00000	0.92599
3879.00000	0.91923
3880.00000	0.92283
3881.00000	0.92689
3882.00000	0.92368
3883.00000	0.92203
3884.00000	0.92029
3885.00000	0.91981
3886.00000	0.91707
3887.00000	0.92272
3888.00000	0.92344
3889.00000	0.92911
3890.00000	0.92812
3891.00000	0.92213
3892.00000	0.92086
3893.00000	0.92160
3894.00000	0.92722
3895.00000	0.92658
3896.00000	0.92713
3897.00000	0.92384
3898.00000	0.92581
3899.00000	0.92678
3900.00000	0.92385
3901.00000	0.92365
3902.00000	0.92350
3903.00000	0.92385
3904.00000	0.91814
3905.00000	0.92380
3906.00000	0.92328
3907.00000	0.92433
3908.00000	0.92488
3909.00000	0.92300
3910.00000	0.92613
3911.00000	0.92445
3912.00000	0.92052
3913.00000	0.91965
3914.00000	0.92843
3915.00000	0.92726
3916.00000	0.92570
3917.00000	0.92373
3918.00000	0.92254
3919.00000	0.92699
3920.00000	0.92875
3921.00000	0.92234
3922.00000	0.92299
3923.00000	0.92251
3924.00000	0.92814
3925.00000	0.92816
3926.00000	0.92848
3927.00000	0.92812
3928.00000	0.92609
3929.00000	0.91715
3930.00000	0.92509
3931.00000	0.92354
3932.00000	0.92452
3933.00000	0.92927
3934.00000	0.92580
3935.00000	0.92578
3936.00000	0.92682
3937.00000	0.91469
3938.00000	0.91936
3939.00000	0.91990
3940.00000	0.92163
3941.00000	0.92420
3942.00000	0.92658
3943.00000	0.92832
3944.00000	0.92256
3945.00000	0.92689
3946.00000	0.92855
3947.00000	0.91980
3948.00000	0.91653
3949.00000	0.92837
3950.00000	0.92436
3951.00000	0.92154
3952.00000	0.92149
3953.00000	0.92660
3954.00000	0.92718
3955.00000	0.92646
3956.00000	0.92148
3957.00000	0.92201
3958.00000	0.92469
3959.00000	0.92374
3960.00000	0.92951
3961.00000	0.92066
3962.00000	0.91846
3963.00000	0.92425
3964.00000	0.91883
3965.00000	0.92490
3966.00000	0.91212
3967.00000	0.92532
3968.00000	0.92851
3969.00000	0.92555
3970.00000	0.92137
3971.00000	0.91995
3972.00000	0.91568
3973.00000	0.92181
3974.00000	0.91940
3975.00000	0.92010
3976.00000	0.92344
3977.00000	0.92299
3978.00000	0.92370
3979.00000	0.92520
3980.00000	0.92639
3981.00000	0.92737
3982.00000	0.92723
3983.00000	0.92762
3984.00000	0.92655
3985.00000	0.92470
3986.00000	0.92169
3987.00000	0.92540
3988.00000	0.91916
3989.00000	0.92442
3990.00000	0.92690
3991.00000	0.92729
3992.00000	0.92771
3993.00000	0.92710
3994.00000	0.92515
3995.00000	0.92409
3996.00000	0.92384
3997.00000	0.92161
3998.00000	0.92569
3999.00000	0.92317
4000.00000	0.92104
4001.00000	0.93013
4002.00000	0.92772
4003.00000	0.92540
4004.00000	0.92511
4005.00000	0.92485
4006.00000	0.92835
4007.00000	0.92958
4008.00000	0.92398
4009.00000	0.92225
4010.00000	0.92545
4011.00000	0.91835
4012.00000	0.92480
4013.00000	0.92295
4014.00000	0.92105
4015.00000	0.91847
4016.00000	0.92586
4017.00000	0.92177
4018.00000	0.91785
4019.00000	0.91790
4020.00000	0.91696
4021.00000	0.92008
4022.00000	0.92111
4023.00000	0.92105
4024.00000	0.92302
4025.00000	0.92337
4026.00000	0.91600
4027.00000	0.92764
4028.00000	0.92618
4029.00000	0.92404
4030.00000	0.92085
4031.00000	0.92180
4032.00000	0.92731
4033.00000	0.91559
4034.00000	0.91380
4035.00000	0.92279
4036.00000	0.92117
4037.00000	0.92337
4038.00000	0.92180
4039.00000	0.92026
4040.00000	0.91711
4041.00000	0.92043
4042.00000	0.92444
4043.00000	0.92767
4044.00000	0.92365
4045.00000	0.92861
4046.00000	0.92544
4047.00000	0.92238
4048.00000	0.92813
4049.00000	0.92361
4050.00000	0.92738
4051.00000	0.92800
4052.00000	0.92440
4053.00000	0.92438
4054.00000	0.92446
4055.00000	0.92268
4056.00000	0.92389
4057.00000	0.92467
4058.00000	0.92401
4059.00000	0.92182
4060.00000	0.92408
4061.00000	0.92525
4062.00000	0.92790
4063.00000	0.91417
4064.00000	0.92143
4065.00000	0.92055
4066.00000	0.92643
4067.00000	0.92089
4068.00000	0.93019
4069.00000	0.92604
4070.00000	0.92655
4071.00000	0.92564
4072.00000	0.92759
4073.00000	0.92367
4074.00000	0.92302
4075.00000	0.92224
4076.00000	0.91922
4077.00000	0.92479
4078.00000	0.93111
4079.00000	0.91668
4080.00000	0.91773
4081.00000	0.92676
4082.00000	0.92160
4083.00000	0.92669
4084.00000	0.92908
4085.00000	0.92503
4086.00000	0.92563
4087.00000	0.92710
4088.00000	0.92821
4089.00000	0.92675
4090.00000	0.92424
4091.00000	0.92367
4092.00000	0.92518
4093.00000	0.92839
4094.00000	0.92900
4095.00000	0.92901
4096.00000	0.92857
4097.00000	0.92706
4098.00000	0.92777
4099.00000	0.92626
4100.00000	0.92495
4101.00000	0.92243
4102.00000	0.92478
4103.00000	0.92179
4104.00000	0.92509
4105.00000	0.92547
4106.00000	0.91562
4107.00000	0.92063
4108.00000	0.92434
4109.00000	0.92480
4110.00000	0.92174
4111.00000	0.92257
4112.00000	0.92063
4113.00000	0.92587
4114.00000	0.93019
4115.00000	0.92363
4116.00000	0.92095
4117.00000	0.92236
4118.00000	0.92725
4119.00000	0.92733
4120.00000	0.92482
4121.00000	0.92340
4122.00000	0.92404
4123.00000	0.92415
4124.00000	0.92091
4125.00000	0.91897
4126.00000	0.92722
4127.00000	0.92596
4128.00000	0.92139
4129.00000	0.92505
4130.00000	0.92419
4131.00000	0.92114
4132.00000	0.92419
4133.00000	0.92490
4134.00000	0.92671
4135.00000	0.92416
4136.00000	0.92757
4137.00000	0.92217
4138.00000	0.91386
4139.00000	0.92321
4140.00000	0.92722
4141.00000	0.92866
4142.00000	0.91661
4143.00000	0.91182
4144.00000	0.92110
4145.00000	0.92952
4146.00000	0.92935
4147.00000	0.92567
4148.00000	0.92443
4149.00000	0.92766
4150.00000	0.92697
4151.00000	0.92447
4152.00000	0.93021
4153.00000	0.93042
4154.00000	0.92675
4155.00000	0.92701
4156.00000	0.92364
4157.00000	0.92469
4158.00000	0.92457
4159.00000	0.92702
4160.00000	0.92508
4161.00000	0.92572
4162.00000	0.92420
4163.00000	0.91902
4164.00000	0.92376
4165.00000	0.92739
4166.00000	0.92410
4167.00000	0.92701
4168.00000	0.92942
4169.00000	0.92916
4170.00000	0.92851
4171.00000	0.92333
4172.00000	0.92037
4173.00000	0.92361
4174.00000	0.92863
4175.00000	0.92641
4176.00000	0.91805
4177.00000	0.92774
4178.00000	0.92477
4179.00000	0.92556
4180.00000	0.92198
4181.00000	0.92721
4182.00000	0.92861
4183.00000	0.92112
4184.00000	0.92525
4185.00000	0.92791
4186.00000	0.91296
4187.00000	0.92894
4188.00000	0.92187
4189.00000	0.92197
4190.00000	0.90918
4191.00000	0.92086
4192.00000	0.92177
4193.00000	0.92721
4194.00000	0.92672
4195.00000	0.92710
4196.00000	0.92053
4197.00000	0.92207
4198.00000	0.92633
4199.00000	0.92782
4200.00000	0.92596
4201.00000	0.92665
4202.00000	0.91481
4203.00000	0.92184
4204.00000	0.92137
4205.00000	0.91067
4206.00000	0.90687
4207.00000	0.92182
4208.00000	0.92884
4209.00000	0.92801
4210.00000	0.92794
4211.00000	0.92650
4212.00000	0.92568
4213.00000	0.92288
4214.00000	0.92448
4215.00000	0.92235
4216.00000	0.92620
4217.00000	0.91907
4218.00000	0.92723
4219.00000	0.92177
4220.00000	0.92948
4221.00000	0.92901
4222.00000	0.92767
4223.00000	0.92503
4224.00000	0.92632
4225.00000	0.92637
4226.00000	0.93078
4227.00000	0.92902
4228.00000	0.92469
4229.00000	0.92786
4230.00000	0.92145
4231.00000	0.92638
4232.00000	0.91867
4233.00000	0.92487
4234.00000	0.92602
4235.00000	0.92284
4236.00000	0.92771
4237.00000	0.92553
4238.00000	0.92554
4239.00000	0.92578
4240.00000	0.92101
4241.00000	0.92406
4242.00000	0.92887
4243.00000	0.92826
4244.00000	0.92658
4245.00000	0.92132
4246.00000	0.92542
4247.00000	0.92890
4248.00000	0.92691
4249.00000	0.92160
4250.00000	0.92352
4251.00000	0.92794
4252.00000	0.92397
4253.00000	0.92586
4254.00000	0.92373
4255.00000	0.92563
4256.00000	0.92100
4257.00000	0.92586
4258.00000	0.92746
4259.00000	0.92091
4260.00000	0.92194
4261.00000	0.92556
4262.00000	0.92389
4263.00000	0.91458
4264.00000	0.92466
4265.00000	0.92805
4266.00000	0.92435
4267.00000	0.92768
4268.00000	0.92672
4269.00000	0.92031
4270.00000	0.92753
4271.00000	0.92242
4272.00000	0.92343
4273.00000	0.92393
4274.00000	0.92899
4275.00000	0.92876
4276.00000	0.92825
4277.00000	0.92851
4278.00000	0.92681
4279.00000	0.92241
4280.00000	0.92608
4281.00000	0.92906
4282.00000	0.92306
4283.00000	0.92132
4284.00000	0.92724
4285.00000	0.92697
4286.00000	0.92809
4287.00000	0.92464
4288.00000	0.91960
4289.00000	0.92719
4290.00000	0.92694
4291.00000	0.92574
4292.00000	0.92517
4293.00000	0.92702
4294.00000	0.92541
4295.00000	0.92580
4296.00000	0.92933
4297.00000	0.92797
4298.00000	0.92464
4299.00000	0.92539
4300.00000	0.92272
4301.00000	0.92645
4302.00000	0.92422
4303.00000	0.92949
4304.00000	0.92874
4305.00000	0.92750
4306.00000	0.93099
4307.00000	0.92578
4308.00000	0.92031
4309.00000	0.92905
4310.00000	0.92276
4311.00000	0.92348
4312.00000	0.92687
4313.00000	0.92545
4314.00000	0.92454
4315.00000	0.92509
4316.00000	0.92253
4317.00000	0.92387
4318.00000	0.92322
4319.00000	0.93042
4320.00000	0.93009
4321.00000	0.92863
4322.00000	0.92621
4323.00000	0.92804
4324.00000	0.92583
4325.00000	0.92757
4326.00000	0.92592
4327.00000	0.92617
4328.00000	0.92985
4329.00000	0.92806
4330.00000	0.92699
4331.00000	0.92918
4332.00000	0.92744
4333.00000	0.92242
4334.00000	0.92421
4335.00000	0.92647
4336.00000	0.92887
4337.00000	0.92699
4338.00000	0.92674
4339.00000	0.92294
4340.00000	0.92159
4341.00000	0.92028
4342.00000	0.92315
4343.00000	0.92662
4344.00000	0.92883
4345.00000	0.92675
4346.00000	0.92456
4347.00000	0.92469
4348.00000	0.92317
4349.00000	0.92508
4350.00000	0.92800
4351.00000	0.92815
4352.00000	0.92636
4353.00000	0.92728
4354.00000	0.92512
4355.00000	0.92488
4356.00000	0.92374
4357.00000	0.92040
4358.00000	0.92455
4359.00000	0.92162
4360.00000	0.92590
4361.00000	0.92620
4362.00000	0.92841
4363.00000	0.92836
4364.00000	0.92891
4365.00000	0.92819
4366.00000	0.92882
4367.00000	0.92584
4368.00000	0.92493
4369.00000	0.92539
4370.00000	0.92305
4371.00000	0.92930
4372.00000	0.93003
4373.00000	0.92549
4374.00000	0.92534
4375.00000	0.92369
4376.00000	0.92585
4377.00000	0.92736
4378.00000	0.93017
4379.00000	0.92433
4380.00000	0.92444
4381.00000	0.92386
4382.00000	0.92329
4383.00000	0.92030
4384.00000	0.92446
4385.00000	0.92803
4386.00000	0.92729
4387.00000	0.92251
4388.00000	0.92109
4389.00000	0.92248
4390.00000	0.92658
4391.00000	0.92898
4392.00000	0.92212
4393.00000	0.92903
4394.00000	0.92327
4395.00000	0.92216
4396.00000	0.92663
4397.00000	0.92569
4398.00000	0.92725
4399.00000	0.92815
4400.00000	0.92684
4401.00000	0.92482
4402.00000	0.92330
4403.00000	0.92117
4404.00000	0.92584
4405.00000	0.93131
4406.00000	0.92599
4407.00000	0.92669
4408.00000	0.92185
4409.00000	0.92410
4410.00000	0.92670
4411.00000	0.92845
4412.00000	0.92620
4413.00000	0.92930
4414.00000	0.92853
4415.00000	0.92431
4416.00000	0.92721
4417.00000	0.92553
4418.00000	0.92691
4419.00000	0.92938
4420.00000	0.92861
4421.00000	0.92420
4422.00000	0.92827
4423.00000	0.92557
4424.00000	0.92278
4425.00000	0.92957
4426.00000	0.92870
4427.00000	0.92157
4428.00000	0.91801
4429.00000	0.92629
4430.00000	0.92489
4431.00000	0.92427
4432.00000	0.91725
4433.00000	0.92258
4434.00000	0.92657
4435.00000	0.92174
4436.00000	0.92454
4437.00000	0.92520
4438.00000	0.92529
4439.00000	0.92264
4440.00000	0.92727
4441.00000	0.92974
4442.00000	0.92771
4443.00000	0.92528
4444.00000	0.91160
4445.00000	0.92414
4446.00000	0.92002
4447.00000	0.91888
4448.00000	0.92848
4449.00000	0.92684
4450.00000	0.92813
4451.00000	0.93045
4452.00000	0.92604
4453.00000	0.92201
4454.00000	0.92884
4455.00000	0.92694
4456.00000	0.92792
4457.00000	0.92990
4458.00000	0.92989
4459.00000	0.92971
4460.00000	0.93024
4461.00000	0.92820
4462.00000	0.92817
4463.00000	0.92931
4464.00000	0.92820
4465.00000	0.92402
4466.00000	0.92571
4467.00000	0.92761
4468.00000	0.92430
4469.00000	0.92132
4470.00000	0.92653
4471.00000	0.92446
4472.00000	0.92825
4473.00000	0.92480
4474.00000	0.92127
4475.00000	0.92033
4476.00000	0.92173
4477.00000	0.92070
4478.00000	0.91870
4479.00000	0.92521
4480.00000	0.92758
4481.00000	0.92230
4482.00000	0.92385
4483.00000	0.92105
4484.00000	0.92764
4485.00000	0.92385
4486.00000	0.92085
4487.00000	0.92500
4488.00000	0.92557
4489.00000	0.92701
4490.00000	0.92693
4491.00000	0.92411
4492.00000	0.92925
4493.00000	0.92286
4494.00000	0.92798
4495.00000	0.92502
4496.00000	0.92676
4497.00000	0.92907
4498.00000	0.92522
4499.00000	0.92573
4500.00000	0.91756
4501.00000	0.92143
4502.00000	0.91763
4503.00000	0.91243
4504.00000	0.91878
4505.00000	0.92731
4506.00000	0.92461
4507.00000	0.91676
4508.00000	0.92466
4509.00000	0.92722
4510.00000	0.92757
4511.00000	0.93036
4512.00000	0.93061
4513.00000	0.90894
4514.00000	0.92577
4515.00000	0.92733
4516.00000	0.92814
4517.00000	0.92821
4518.00000	0.92850
4519.00000	0.92319
4520.00000	0.92619
4521.00000	0.92902
4522.00000	0.92163
4523.00000	0.92550
4524.00000	0.92339
4525.00000	0.92086
4526.00000	0.92364
4527.00000	0.92029
4528.00000	0.92192
4529.00000	0.92544
4530.00000	0.92676
4531.00000	0.92588
4532.00000	0.92664
4533.00000	0.92827
4534.00000	0.93025
4535.00000	0.92778
4536.00000	0.92373
4537.00000	0.92525
4538.00000	0.92864
4539.00000	0.92976
4540.00000	0.92923
4541.00000	0.92376
4542.00000	0.92481
4543.00000	0.93106
4544.00000	0.92929
4545.00000	0.92409
4546.00000	0.92617
4547.00000	0.92975
4548.00000	0.92850
4549.00000	0.92650
4550.00000	0.92731
4551.00000	0.92732
4552.00000	0.93153
4553.00000	0.92710
4554.00000	0.92022
4555.00000	0.93003
4556.00000	0.92687
4557.00000	0.92179
4558.00000	0.92689
4559.00000	0.92910
4560.00000	0.92794
4561.00000	0.92506
4562.00000	0.92594
4563.00000	0.92818
4564.00000	0.92392
4565.00000	0.91993
4566.00000	0.92030
4567.00000	0.92771
4568.00000	0.92635
4569.00000	0.92865
4570.00000	0.92496
4571.00000	0.92585
4572.00000	0.92224
4573.00000	0.92351
4574.00000	0.92879
4575.00000	0.92660
4576.00000	0.92751
4577.00000	0.92689
4578.00000	0.92197
4579.00000	0.91299
4580.00000	0.91738
4581.00000	0.92662
4582.00000	0.92383
4583.00000	0.92485
4584.00000	0.93081
4585.00000	0.92863
4586.00000	0.92497
4587.00000	0.92619
4588.00000	0.92804
4589.00000	0.91933
4590.00000	0.91494
4591.00000	0.92053
4592.00000	0.92660
4593.00000	0.92995
4594.00000	0.92912
4595.00000	0.92675
4596.00000	0.92211
4597.00000	0.92479
4598.00000	0.92955
4599.00000	0.92215
4600.00000	0.92640
4601.00000	0.92946
4602.00000	0.92248
4603.00000	0.92259
4604.00000	0.93042
4605.00000	0.92815
4606.00000	0.92537
4607.00000	0.92903
4608.00000	0.92525
4609.00000	0.91846
4610.00000	0.92370
4611.00000	0.92501
4612.00000	0.92181
4613.00000	0.92234
4614.00000	0.92308
4615.00000	0.92786
4616.00000	0.92218
4617.00000	0.92545
4618.00000	0.93039
4619.00000	0.92901
4620.00000	0.92941
4621.00000	0.92488
4622.00000	0.92760
4623.00000	0.92801
4624.00000	0.92341
4625.00000	0.92576
4626.00000	0.92656
4627.00000	0.92688
4628.00000	0.93111
4629.00000	0.92277
4630.00000	0.92160
4631.00000	0.92466
4632.00000	0.93062
4633.00000	0.92786
4634.00000	0.92856
4635.00000	0.92912
4636.00000	0.92628
4637.00000	0.92583
4638.00000	0.92386
4639.00000	0.92900
4640.00000	0.92756
4641.00000	0.92878
4642.00000	0.92842
4643.00000	0.92784
4644.00000	0.92887
4645.00000	0.92569
4646.00000	0.92852
4647.00000	0.92804
4648.00000	0.92853
4649.00000	0.92293
4650.00000	0.92159
4651.00000	0.92571
4652.00000	0.93204
4653.00000	0.92678
4654.00000	0.92469
4655.00000	0.92277
4656.00000	0.92326
4657.00000	0.92399
4658.00000	0.92663
4659.00000	0.92155
4660.00000	0.92195
4661.00000	0.92477
4662.00000	0.92813
4663.00000	0.92873
4664.00000	0.92286
4665.00000	0.92243
4666.00000	0.92725
4667.00000	0.92855
4668.00000	0.93026
4669.00000	0.92829
4670.00000	0.92677
4671.00000	0.92624
4672.00000	0.92696
4673.00000	0.92417
4674.00000	0.92607
4675.00000	0.92665
4676.00000	0.92779
4677.00000	0.92872
4678.00000	0.92332
4679.00000	0.92434
4680.00000	0.92500
4681.00000	0.92613
4682.00000	0.92641
4683.00000	0.93210
4684.00000	0.93217


==> antenna_act_model.dat <==
0.01000	0.39020
0.06000	0.38880
0.11000	0.38080
0.16000	0.37500
0.21000	0.35640
0.26000	0.34300
0.31000	0.31280
0.36000	0.30540
0.41000	0.29260
0.46000	0.27780
0.51000	0.27240
0.56000	0.25620
0.61000	0.25120
0.66000	0.24060
0.71000	0.23100
0.76000	0.22320
0.81000	0.21540
0.86000	0.21440
0.91000	0.21260
0.96000	0.21300


==> n_ant_test_vs_avg_activation_model.dat <==
20.00000	0.56600
50.00000	0.41920
100.00000	0.34060
200.00000	0.32310
500.00000	0.34060
1000.00000	0.33528


==> n_ant_test_vs_avg_activation_opt.dat <==
20.00000	0.45200
50.00000	0.38920
100.00000	0.35840
200.00000	0.34970
500.00000	0.35860
1000.00000	0.36324


==> snr-acc_gurobi_noise.dat <==
0.00000	1.00000
0.05000	0.98856
0.10000	0.96392
0.15000	0.91162
0.20000	0.84204
0.25000	0.80251
0.30000	0.78156
0.35000	0.68981
0.40000	0.68804
0.45000	0.66774
0.50000	0.65433
0.55000	0.55771
0.60000	0.55069
0.65000	0.54099
0.70000	0.48905
0.75000	0.47171
0.80000	0.45029
0.85000	0.49670
0.90000	0.41961
0.95000	0.43922


==> snr_acc_GNN_DispN_KSelection.dat <==
0.20000	0.34790
0.30000	0.48199
0.40000	0.60377
0.50000	0.70945
0.60000	0.79544
0.70000	0.87037
0.80000	0.92318
0.90000	0.95034
1.00000	0.96005
1.10000	0.95231
1.20000	0.92843
1.30000	0.88636
1.40000	0.82086
1.50000	0.74963
1.60000	0.67393
1.70000	0.59788
1.80000	0.52337
1.90000	0.45435


==> snr_acc_GNN_MLP_KSelection.dat <==
0.20000	0.27589
0.30000	0.39082
0.40000	0.48985
0.50000	0.57385
0.60000	0.64581
0.70000	0.70880
0.80000	0.75586
0.90000	0.78840
1.00000	0.81126
1.10000	0.81491
1.20000	0.80776
1.30000	0.78892
1.40000	0.75824
1.50000	0.72073
1.60000	0.67671
1.70000	0.62412
1.80000	0.56892
1.90000	0.51964


==> snr_acc_Gurobi_KSelection.dat <==
0.20000	0.42568
0.30000	0.57646
0.40000	0.69609
0.50000	0.79079
0.60000	0.86388
0.70000	0.92241
0.80000	0.96544
0.90000	0.99132
1.00000	1.00022
1.10000	0.99159
1.20000	0.96668
1.30000	0.92668
1.40000	0.87360
1.50000	0.80925
1.60000	0.73809
1.70000	0.66124
1.80000	0.58207
1.90000	0.50444


==> snr_acc_model_noise.dat <==
0.00000	0.92663
0.05000	0.92470
0.10000	0.92555
0.15000	0.91681
0.20000	0.90193
0.25000	0.86448
0.30000	0.83503
0.35000	0.80347
0.40000	0.75007
0.45000	0.75933
0.50000	0.72409
0.55000	0.70103
0.60000	0.64191
0.65000	0.66140
0.70000	0.63784
0.75000	0.60992
0.80000	0.55333
0.85000	0.54942
0.90000	0.56896
0.95000	0.51608


==> snr_accuracy_vs_sigma_GNN_50ant.dat <==
0.01000	0.93167
0.06000	0.91655
0.11000	0.88727
0.16000	0.84921
0.21000	0.80220
0.26000	0.75993
0.31000	0.71678
0.36000	0.67621
0.41000	0.65499
0.46000	0.61389


==> snr_accuracy_vs_sigma_dikomas_50ant.dat <==
0.01000	0.88317
0.06000	0.87504
0.11000	0.84632
0.16000	0.80929
0.21000	0.75904
0.26000	0.72402
0.31000	0.68905
0.36000	0.64766
0.41000	0.61647
0.46000	0.58204


==> snr_accuracy_vs_sigma_mlp_50ant.dat <==
0.01000	0.82730
0.06000	0.81439
0.11000	0.79385
0.16000	0.75494
0.21000	0.72015
0.26000	0.68016
0.31000	0.65229
0.36000	0.61231
0.41000	0.57944
0.46000	0.55053


==> snr_number_of_Pinches_gurobi.dat <==
20.00000	22.79053
50.00000	25.08300
100.00000	28.25217
200.00000	31.12392
500.00000	33.78456
1000.00000	37.62087


==> snr_number_of_pinches_conv.dat <==
20.00000	18.28080
50.00000	21.87631
100.00000	25.32975
200.00000	27.46842
500.00000	31.30134
1000.00000	34.06139


==> snr_number_of_pinches_model.dat <==
20.00000	21.69311
50.00000	24.94937
100.00000	28.09349
200.00000	31.01503
500.00000	33.67269
1000.00000	37.53420

